The Structure and Morphology of Galaxies during the Epoch of Reionization Revealed by JWST

We analyze 347 galaxies at redshift $4<z<9.5$ using JWST observations from the CEERS program by fitting a two-dimensional parametric model simultaneously to the seven-filter NIRCam images to measure the overall structural parameters and quantify the global properties of the galaxies in the rest-frame optical band. Particular attention is devoted to deriving robust uncertainties that include, among other factors, the influence of cosmological surface brightness dimming and resolution effects. Using the global S\'ersic index ($n < 1.5$) and observed axial ratio ($q < 0.6$) as a guide, we place a conservative lower limit of $\sim 45\%$ on the incidence of galactic disks. Galaxies follow a relation between rest-frame optical luminosity and effective radius in the redshift range $4<z<9.5$, as well as separately over the intervals $4 < z < 5$ and $5 \leq z < 9.5$, with a very similar slope but a marginally lower zero point in the higher redshift bin ($R_e = 0.69 \pm 0.05$ kpc) compared to the lower redshift bin ($R_e = 0.91 \pm 0.04$ kpc). Within the limitations of the current sample size, we find no significant redshift evolution of $n$ or $R_e$ at these early epochs.

==> table1.txt <==
Title: The Structure and Morphology of Galaxies during the Epoch of Reionization Revealed by JWST
Authors: Sun W., Ho L.C., Zhuang M.-Y., Ma C., Chen C., Li R.
Table: Measurements of Magnitudes and Structural Parameters
================================================================================
Byte-by-byte Description of file: table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label                 Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---         Name                  Object name from Stefanon et al. (2017)
  10- 27 F18.14 deg         RAdeg                 Right Ascension in decimal degrees (J2000)
  28- 45 F18.14 deg         DECdeg                Declination in decimal degrees (J2000)
  46- 49 F4.2   ---         z                     Photometric redshift from Stefanon et al. (2017)
  50- 53 F4.2   [solMass]   logMs                 Stellar mass from Stefanon et al. (2017)
  54- 57 F4.2   [solMass] e_logMs                 Mean error on logMs
  58- 63 F6.2   mag         F115Wmag              Magnitude (apparent) in F115W filter
  64- 69 F6.2   mag       e_F115Wmag              Mean error on F115Wmag
  70- 75 F6.2   mag         F150Wmag              Magnitude (apparent) in F150W filter
  76- 81 F6.2   mag       e_F150Wmag              Mean error on F150Wmag
  82- 87 F6.2   mag         F200Wmag              Magnitude (apparent) in F200W filter
  88- 93 F6.2   mag       e_F200Wmag              Mean error on F200Wmag
  94- 99 F6.2   mag         F277Wmag              Magnitude (apparent) in F277W filter
 100-105 F6.2   mag       e_F277Wmag              Mean error on F277Wmag
 106-111 F6.2   mag         F356Wmag              Magnitude (apparent) in F356W filter
 112-117 F6.2   mag       e_F356Wmag              Mean error on F356Wmag
 118-123 F6.2   mag         F410Mmag              Magnitude (apparent) in F410M filter
 124-129 F6.2   mag       e_F410Mmag              Mean error on F410Mmag
 130-135 F6.2   mag         F444Wmag              Magnitude (apparent) in F444W filter
 136-141 F6.2   mag       e_F444Wmag              Mean error on F444Wmag
 142-146 A5     ---         RestFrameOpticalBand  The rest-frame optical band
 147-154 F8.2   ---         n                     The measurement of Sersic index n in the rest-frame optical band
 155-162 F8.2   ---       e_n                     Mean error on n
 163-170 F8.2   kpc         Re                    The measurement of half-light radius Re in the rest-frame optical band
 171-178 F8.2   kpc       e_Re                    Mean error on Re
 179-186 F8.2   ---         q                     The measurement of axis ratios q in the rest-frame optical band
 187-194 F8.2   ---       e_q                     Mean error on q
 195-202 F8.1   deg         PA                    The measurement of position angle PA in the rest-frame optical band
 203-210 F8.1   deg       e_PA                    Mean error on PA
 211-211 I1     ---         QualityFlag           The quality flag
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
EGS-20901 215.04927062988281 52.99756622314453 4.87 8.69 0.67 25.97 0.08 25.86 0.06 26.02 0.05 25.34 0.04 25.65 0.04 25.24 0.05 25.39 0.06 F356W 1.77 0.45 1.05 0.10 0.33 0.08 81.8 9.7 1
EGS-21112 215.02290344238281 52.98006820678711 5.32 10.65 0.12 25.93 0.14 25.51 0.08 24.83 0.03 24.29 0.01 24.00 0.01 23.65 0.01 23.45 0.01 F356W 1.07 0.92 0.78 0.37 0.85 0.14 74.6 10.0 2
EGS-21844 215.02934265136719 52.98810195922852 4.55 9.66 0.24 24.90 0.02 24.70 0.01 24.42 0.01 24.18 0.01 24.11 0.01 24.22 0.01 24.25 0.01 F356W 1.18 1.00 0.90 0.03 0.74 0.05 166.8 2.2 1
EGS-21879 215.02867126464844 52.98804855346680 4.43 9.28 0.19 25.57 0.09 25.67 0.07 25.49 0.04 25.30 0.03 25.26 0.03 25.38 0.05 25.38 0.07 F356W 1.56 0.62 2.03 0.94 0.17 0.09 175.3 8.9 1
EGS-21944 214.98303222656250 52.95600509643555 6.47 10.51 0.14 26.58 0.14 25.97 0.10 25.74 0.07 25.55 0.04 24.39 0.03 23.86 0.02 24.03 0.02 F444W 6.93 2.64 0.03 0.16 0.53 0.17 137.2 13.5 2
EGS-21984 214.96951293945312 52.94662475585938 5.17 9.18 0.29 26.19 0.04 26.05 0.04 25.95 0.05 25.59 0.04 25.42 0.04 25.05 0.05 25.25 0.07 F356W 2.05 1.09 0.77 0.09 0.36 0.10 104.7 11.2 1
EGS-22161 215.01403808593750 52.97899627685547 5.16 8.93 0.25 25.87 0.06 25.89 0.22 25.99 0.03 25.33 0.02 25.62 0.02 25.30 0.04 25.50 0.03 F356W 0.90 0.42 1.18 0.08 0.20 0.08 109.8 9.6 1
EGS-22209 215.03849792480469 52.99618911743164 4.20 9.06 0.56 24.79 0.02 24.78 0.01 24.73 0.01 24.53 0.01 24.53 0.01 24.73 0.01 24.73 0.01 F277W 1.03 2.43 1.30 0.05 0.44 0.13 140.3 11.2 1
EGS-22211 215.03880310058594 52.99599075317383 4.33 9.76 0.31 24.29 0.02 24.14 0.01 23.83 0.01 23.59 0.01 23.38 0.01 23.54 0.01 23.51 0.01 F277W 1.52 0.77 0.92 0.08 0.62 0.16 56.9 8.2 2
EGS-22267 214.97747802734375 52.95349121093750 7.21 11.36 0.05 26.09 0.14 24.95 0.06 24.34 0.02 23.78 0.01 23.21 0.01 22.90 0.01 22.68 0.01 F444W 1.27 1.45 2.02 0.28 0.42 0.11 70.9 14.9 1
EGS-22305 215.03414916992188 52.99401092529297 4.30 8.62 0.46 25.42 0.04 25.41 0.03 25.22 0.02 24.94 0.01 25.04 0.02 25.36 0.03 25.32 0.03 F277W 0.58 0.58 1.91 0.95 0.28 0.09 155.7 8.9 1
EGS-22572 215.01603698730469 52.98242187500000 5.13 10.40 0.07 25.01 0.03 24.63 0.02 24.18 0.01 23.63 0.01 23.37 0.01 23.41 0.01 23.39 0.01 F356W 1.59 1.26 1.30 0.03 0.42 0.15 24.4 12.9 2
EGS-22780 214.95527648925781 52.94068908691406 4.14 9.41 0.11 25.34 0.06 25.27 0.05 24.88 0.03 24.88 0.03 24.85 0.03 24.85 0.03 24.80 0.04 F277W 1.44 2.40 1.47 0.07 0.43 0.12 53.9 10.1 1
EGS-23225 215.00968933105469 52.98137664794922 6.77 10.16 0.36 24.24 0.07 23.70 0.08 23.65 0.07 23.58 0.05 23.57 0.04 23.53 0.05 23.49 0.06 F444W 3.66 2.15 2.37 0.37 0.91 0.18 23.3 12.2 1
EGS-23423 215.01519775390625 52.98664855957031 4.68 9.13 0.13 26.12 0.08 26.03 0.07 25.90 0.04 25.57 0.02 25.59 0.02 25.61 0.03 25.62 0.05 F356W 0.21 0.60 1.36 0.91 0.36 0.09 28.0 10.6 1
EGS-23472 215.02609252929688 52.99451065063477 4.82 9.11 0.19 25.42 0.11 25.35 0.09 25.23 0.06 24.85 0.02 24.99 0.03 25.29 0.05 25.34 0.07 F356W 1.18 0.45 1.12 0.09 0.35 0.07 5.8 11.1 1
EGS-23708 215.03413391113281 53.00147247314453 4.32 8.67 0.39 25.91 0.10 26.01 0.08 25.72 0.05 25.57 0.04 25.57 0.04 25.73 0.05 25.70 0.07 F277W 0.94 0.46 1.47 0.09 0.60 0.15 156.4 7.6 1
EGS-23825 214.98571777343750 52.96755981445312 5.81 9.56 0.48 25.40 0.04 25.38 0.04 25.18 0.02 24.64 0.01 24.62 0.01 24.28 0.01 24.36 0.01 F444W 0.53 1.90 2.03 0.95 0.38 0.16 103.0 11.5 1
EGS-24329 215.03569030761719 53.00588989257812 4.03 8.97 0.10 25.74 0.01 25.73 0.02 25.48 0.02 25.23 0.02 25.21 0.02 25.49 0.02 25.42 0.03 F277W 1.10 0.24 0.44 0.05 0.76 0.12 51.8 8.5 1
EGS-24428 215.01110839843750 52.98902511596680 5.68 8.50 0.46 26.29 0.03 26.34 0.03 26.48 0.03 26.44 0.03 25.77 0.02 25.76 0.04 26.12 0.05 F356W 0.56 0.75 0.64 0.05 0.51 0.14 82.5 12.6 1
EGS-24751 215.01332092285156 52.99180984497070 4.84 9.51 0.04 25.20 0.07 25.14 0.06 25.04 0.03 24.74 0.02 24.67 0.01 24.82 0.03 24.84 0.03 F356W 0.85 1.07 1.32 0.04 0.54 0.13 103.5 10.5 1
EGS-24830 215.03260803222656 53.00597763061523 4.96 8.95 0.46 25.33 0.08 25.17 0.07 25.25 0.06 25.69 0.04 24.99 0.02 24.82 0.02 25.22 0.03 F356W 5.96 1.34 0.04 0.08 0.21 0.08 136.8 11.2 2
EGS-24995 215.01330566406250 52.99324035644531 5.03 9.16 0.15 25.63 0.05 25.74 0.06 25.71 0.04 24.98 0.02 25.46 0.02 24.84 0.02 25.20 0.03 F356W 0.55 1.29 1.33 0.04 0.41 0.13 91.1 11.7 1
EGS-25061 214.97480773925781 52.96644973754883 4.89 8.42 0.54 25.97 0.08 26.13 0.06 26.21 0.04 25.65 0.03 26.05 0.03 25.82 0.06 26.21 0.06 F356W 1.37 0.21 0.60 0.08 0.33 0.10 4.9 13.7 1
EGS-25075 215.02059936523438 52.99885177612305 4.94 9.87 0.32 25.68 0.06 25.39 0.05 25.12 0.03 24.68 0.02 24.46 0.01 24.54 0.01 24.50 0.01 F356W 0.83 0.43 1.88 0.05 0.31 0.06 83.2 10.7 1
EGS-25258 214.95854187011719 52.95590591430664 4.52 8.76 0.31 25.79 0.20 25.95 0.18 25.95 0.13 25.64 0.11 26.15 0.16 26.68 0.27 26.83 0.37 F356W 4.44 1.84 0.56 0.26 0.47 0.16 126.9 8.8 1
EGS-25324 214.94673156738281 52.94784164428711 4.63 9.38 0.19 25.59 0.05 25.63 0.04 25.52 0.03 25.39 0.01 25.37 0.01 25.34 0.02 25.28 0.03 F356W 0.20 0.60 1.42 0.92 0.26 0.09 102.3 10.4 1
EGS-25411 215.00289916992188 52.98767852783203 4.82 9.90 0.19 24.72 0.03 24.50 0.02 24.22 0.01 23.80 0.01 23.63 0.01 23.73 0.01 23.74 0.01 F356W 1.25 0.10 1.04 0.04 0.70 0.07 88.9 5.0 2
EGS-25566 215.02551269531250 53.00488281250000 4.65 8.79 0.44 26.07 0.12 26.01 0.09 25.82 0.05 25.27 0.03 25.57 0.04 26.11 0.06 26.03 0.08 F356W 2.33 0.60 0.28 0.09 0.64 0.07 22.7 5.5 1
EGS-25572 215.00152587890625 52.98797607421875 5.32 9.40 0.05 26.49 0.10 26.20 0.08 25.92 0.05 25.41 0.03 25.08 0.02 24.69 0.02 24.98 0.02 F356W 2.60 1.11 0.32 0.37 0.75 0.15 174.0 9.9 1
EGS-26334 214.99440002441406 52.98700714111328 5.30 9.56 0.03 25.65 0.10 25.66 0.11 25.63 0.07 25.25 0.02 25.18 0.02 24.80 0.02 24.93 0.04 F356W 0.47 0.95 1.13 0.06 0.47 0.15 17.9 10.9 1
EGS-26405 214.99942016601562 52.99060058593750 4.74 9.18 0.37 25.62 0.03 25.51 0.03 25.22 0.01 24.68 0.01 24.59 0.01 24.70 0.02 24.67 0.03 F356W 0.48 0.57 1.79 0.91 0.34 0.08 80.3 8.0 1
EGS-26553 214.96766662597656 52.96915435791016 4.65 9.86 0.10 25.95 0.13 25.69 0.10 25.24 0.07 24.75 0.04 24.61 0.04 24.60 0.03 24.53 0.04 F356W 2.77 0.26 0.69 0.10 0.79 0.05 31.8 4.8 1
EGS-27129 214.95172119140625 52.96086883544922 4.46 8.87 0.40 25.85 0.02 25.81 0.02 25.61 0.01 25.29 0.01 25.35 0.01 25.53 0.03 25.47 0.03 F356W 0.33 0.61 0.92 0.93 0.32 0.09 66.3 9.9 1
EGS-27171 214.96554565429688 52.97082901000977 4.55 8.80 0.41 26.22 0.11 26.07 0.09 25.70 0.06 25.36 0.03 25.46 0.02 25.61 0.04 25.55 0.05 F356W 1.66 0.23 0.49 0.05 0.86 0.06 26.9 6.2 1
EGS-27391 215.00979614257812 53.00318908691406 4.57 9.37 0.24 25.58 0.05 25.44 0.03 24.98 0.02 24.65 0.01 24.58 0.01 24.74 0.02 24.70 0.02 F356W 1.42 0.77 0.96 0.08 0.51 0.15 21.5 7.8 1
EGS-27757 215.01728820800781 53.01033020019531 4.24 9.63 0.11 25.36 0.05 25.10 0.04 24.97 0.03 24.93 0.03 25.17 0.02 25.57 0.04 25.70 0.06 F277W 1.39 0.22 1.01 0.03 0.82 0.12 165.0 8.6 1
EGS-29179 214.92788696289062 52.96171188354492 4.51 8.82 0.08 26.13 0.18 26.31 0.15 26.15 0.09 26.07 0.06 26.20 0.08 26.29 0.17 26.23 0.18 F356W 1.39 1.07 0.69 0.12 0.42 0.15 33.9 8.5 1
EGS-29960 215.01222229003906 53.01469421386719 4.07 10.03 0.32 25.56 0.09 25.15 0.06 24.60 0.04 24.12 0.01 24.06 0.01 23.74 0.01 23.62 0.01 F277W 1.24 2.41 2.66 0.07 0.40 0.10 129.6 10.2 1
EGS-30000 214.93202209472656 52.95893859863281 4.95 8.63 0.70 25.65 0.11 25.69 0.08 25.66 0.06 24.71 0.05 25.24 0.04 24.45 0.03 24.98 0.02 F356W 5.60 1.38 0.75 0.09 0.32 0.20 12.8 13.8 2
EGS-30008 214.92472839355469 52.95580291748047 4.11 9.18 0.39 26.16 0.04 26.17 0.03 26.04 0.03 25.79 0.02 25.96 0.02 26.17 0.06 26.10 0.05 F277W 0.74 1.83 0.67 0.06 0.56 0.15 45.5 8.7 1
EGS-30585 214.99458312988281 53.00074386596680 5.14 8.23 0.56 25.59 0.03 25.39 0.03 25.08 0.03 24.46 0.02 24.51 0.02 24.82 0.03 24.88 0.05 F356W 2.62 0.57 0.57 0.04 0.77 0.07 6.5 9.8 1
EGS-30649 214.98875427246094 52.99804306030273 4.46 8.72 0.65 25.50 0.06 25.44 0.04 25.20 0.03 24.46 0.03 24.70 0.04 25.21 0.07 25.28 0.09 F356W 3.45 0.52 0.47 0.04 0.74 0.05 128.2 5.5 1
EGS-30872 214.95877075195312 52.97250366210938 4.12 9.74 0.13 25.52 0.06 25.20 0.05 24.57 0.04 24.40 0.02 24.17 0.01 24.18 0.01 23.99 0.01 F277W 2.42 2.46 1.45 0.06 0.42 0.11 72.0 11.2 1
EGS-30991 214.96179199218750 52.97816848754883 4.90 8.75 0.51 25.56 0.02 25.66 0.02 25.60 0.02 25.22 0.02 25.54 0.02 25.35 0.03 25.85 0.03 F356W 0.97 0.15 1.06 0.08 0.29 0.08 149.6 9.4 1
EGS-31079 215.01409912109375 53.01109695434570 5.25 9.74 0.37 25.28 0.15 24.86 0.11 24.51 0.06 24.29 0.03 24.13 0.03 24.08 0.03 24.12 0.04 F356W 2.74 1.37 1.42 0.11 0.61 0.14 157.5 12.2 1
EGS-31275 214.93286132812500 52.96318435668945 4.70 10.13 0.09 25.67 0.10 25.53 0.07 25.16 0.04 24.51 0.02 24.55 0.01 24.16 0.02 24.63 0.03 F356W 1.24 0.78 1.25 0.10 0.54 0.15 135.9 7.9 1
EGS-31440 214.94502258300781 52.96236419677734 5.02 9.20 0.50 30.70 2.25 30.38 1.79 33.14 4.98 31.12 3.06 30.33 3.09 30.03 2.46 29.18 3.29 F356W 5.60 38.11 0.24 1.37 0.07 0.29 103.2 53.5 1
EGS-31579 214.95715332031250 52.96834945678711 4.32 9.33 0.18 26.06 0.05 26.10 0.04 25.82 0.03 25.65 0.02 25.63 0.02 25.70 0.03 25.70 0.04 F277W 0.54 0.60 1.26 0.95 0.35 0.09 160.0 10.0 1
EGS-38177 215.01808166503906 52.97591018676758 4.91 7.64 0.64 27.07 0.15 27.11 0.10 27.17 0.08 26.47 0.04 26.81 0.04 26.93 0.07 27.22 0.09 F356W 0.93 0.41 0.41 0.09 0.26 0.10 166.2 7.9 1
EGS-38262 215.01869201660156 52.97786331176758 4.29 8.52 0.27 27.16 0.21 26.93 0.15 26.90 0.10 26.88 0.10 26.91 0.10 27.09 0.22 27.41 0.25 F277W 1.10 1.67 0.63 0.10 0.53 0.16 128.2 11.4 1
EGS-38442 215.01609802246094 52.97908020019531 4.70 8.13 0.61 26.17 0.23 26.29 0.20 26.42 0.17 25.98 0.16 26.38 0.17 26.89 0.25 27.12 0.35 F356W 6.49 2.04 0.57 0.27 0.41 0.16 149.4 11.1 1
EGS-38457 214.96121215820312 52.94050598144531 5.17 8.59 0.50 26.23 0.07 26.33 0.06 26.62 0.05 26.33 0.05 26.49 0.04 26.37 0.05 26.51 0.08 F356W 0.73 1.25 0.77 0.05 0.51 0.15 43.6 10.1 1
EGS-38531 215.03945922851562 52.99684524536133 9.46 7.99 0.58 29.72 1.22 29.48 0.92 29.92 1.04 30.06 1.24 30.47 1.64 30.01 2.17 28.81 6.00 F444W 0.57 78.39 0.06 1.61 0.10 0.28 160.7 46.0 1
EGS-38593 215.00865173339844 52.97651290893555 5.57 9.94 0.11 26.70 0.07 26.62 0.06 26.66 0.05 26.42 0.05 25.50 0.04 26.24 0.05 25.28 0.04 F356W 2.22 1.09 0.31 0.05 0.58 0.14 87.7 11.5 1
EGS-38676 215.03698730468750 52.99804306030273 4.07 8.56 0.50 26.97 0.38 26.83 0.26 26.69 0.18 26.59 0.19 26.95 0.23 27.38 0.31 27.47 0.43 F277W 1.29 2.50 1.81 0.84 0.43 0.18 105.9 12.1 1
EGS-38682 214.98168945312500 52.95905685424805 4.70 9.31 0.19 26.40 0.11 26.55 0.09 26.54 0.06 25.76 0.04 26.67 0.05 25.89 0.07 26.23 0.10 F356W 1.27 0.23 0.54 0.08 0.64 0.15 133.1 7.0 1
EGS-38728 215.02235412597656 52.98857498168945 4.68 8.72 0.25 25.85 0.19 25.83 0.18 26.15 0.17 25.94 0.15 26.18 0.14 26.54 0.20 26.38 0.23 F356W 3.18 1.46 0.74 0.26 0.57 0.16 111.1 8.9 1
EGS-38901 215.03106689453125 52.99802780151367 4.63 9.02 0.12 26.21 0.15 26.00 0.10 25.64 0.06 25.15 0.04 25.07 0.04 25.16 0.04 25.27 0.04 F356W 1.43 0.82 1.54 0.10 0.46 0.15 13.5 9.2 1
EGS-38925 215.02938842773438 52.99729537963867 4.63 8.28 0.72 26.33 0.09 26.47 0.09 26.47 0.04 25.92 0.03 26.20 0.09 26.47 0.13 26.42 0.12 F356W 0.63 0.69 0.91 0.93 0.29 0.10 156.4 11.7 1
EGS-39090 215.00027465820312 52.97965240478516 4.94 8.18 0.57 27.00 0.11 26.95 0.08 27.10 0.08 26.60 0.08 26.97 0.07 26.71 0.10 27.25 0.13 F356W 2.10 1.70 0.40 0.05 0.63 0.17 99.6 10.8 1
EGS-39125 214.95201110839844 52.94602584838867 4.79 8.15 0.67 26.36 0.13 26.30 0.12 26.36 0.08 25.90 0.05 26.40 0.04 25.95 0.05 26.16 0.05 F356W 1.08 1.73 0.57 0.16 0.75 0.19 43.5 13.7 1
EGS-39128 215.01170349121094 52.98830032348633 8.61 8.88 0.39 27.99 0.27 26.57 0.17 26.76 0.11 27.06 0.14 27.06 0.14 27.14 0.23 26.91 0.23 F444W 2.65 3.78 0.39 0.41 0.40 0.12 162.7 15.5 1
EGS-39147 215.00456237792969 52.98352432250977 4.24 10.30 0.38 27.99 0.32 26.47 0.09 25.22 0.03 24.15 0.01 23.61 0.01 23.21 0.01 23.08 0.01 F277W 0.98 1.83 1.40 0.05 0.53 0.15 175.0 8.3 1
EGS-39385 215.01277160644531 52.99333572387695 4.75 9.50 0.37 26.49 0.14 26.45 0.12 26.41 0.09 25.09 0.05 26.13 0.04 25.01 0.05 25.58 0.06 F356W 4.62 2.08 0.14 0.10 0.43 0.22 89.1 8.6 1
EGS-39483 214.94482421875000 52.94678497314453 4.31 9.01 0.19 26.20 0.23 26.19 0.19 25.85 0.11 25.92 0.08 25.97 0.09 25.94 0.12 25.93 0.15 F277W 1.65 0.66 1.45 0.96 0.27 0.09 87.3 11.0 1
EGS-39594 214.97410583496094 52.96916961669922 4.65 9.25 0.18 26.49 0.05 26.37 0.04 26.09 0.03 25.22 0.03 25.38 0.03 25.14 0.04 25.51 0.06 F356W 2.32 0.50 0.53 0.11 0.77 0.04 109.4 3.7 1
EGS-39737 215.02864074707031 53.01008224487305 4.22 9.16 0.30 26.43 0.05 26.41 0.08 25.94 0.05 25.63 0.04 25.62 0.05 25.75 0.10 25.82 0.12 F277W 0.80 2.43 1.89 0.10 0.33 0.30 137.1 17.7 1
EGS-39784 214.99549865722656 52.98757171630859 7.01 9.44 0.01 26.43 0.09 26.46 0.08 26.44 0.06 26.28 0.06 25.47 0.03 25.13 0.03 25.74 0.07 F444W 1.77 2.83 1.10 0.38 0.45 0.14 156.5 15.1 1
EGS-40073 214.99826049804688 52.99474716186523 4.54 8.83 0.13 26.31 0.13 26.30 0.08 26.11 0.09 25.67 0.09 25.79 0.08 26.14 0.11 26.24 0.17 F356W 2.00 1.08 0.86 0.14 0.50 0.15 167.8 8.1 1
EGS-40226 214.96519470214844 52.97359466552734 4.12 8.48 0.18 26.94 0.36 26.78 0.33 26.12 0.27 26.26 0.18 26.32 0.13 26.13 0.16 26.22 0.22 F277W 1.74 1.92 1.34 0.41 0.45 0.15 17.7 9.1 1
EGS-40261 214.94183349609375 52.95761489868164 4.04 8.96 0.04 26.38 0.25 26.46 0.22 26.49 0.16 26.20 0.07 26.44 0.07 26.69 0.12 26.72 0.13 F277W 1.53 1.84 0.83 0.09 0.47 0.15 108.6 8.8 1
EGS-40378 214.94267272949219 52.96025085449219 4.50 8.55 0.37 26.74 0.07 26.92 0.10 26.43 0.06 26.35 0.05 26.42 0.05 26.61 0.07 26.65 0.10 F356W 0.50 0.43 1.23 0.04 0.68 0.04 102.3 5.8 1
EGS-40413 215.00849914550781 53.00733566284180 4.44 8.19 0.57 26.58 0.17 26.78 0.13 27.23 0.18 27.32 0.17 27.04 0.14 27.08 0.15 26.89 0.17 F356W 2.67 2.05 0.39 0.94 0.25 0.11 172.3 15.2 1
EGS-40428 214.94232177734375 52.96076583862305 4.30 8.77 0.31 26.52 0.27 26.61 0.20 26.51 0.13 26.35 0.03 26.55 0.05 26.82 0.14 26.73 0.16 F277W 0.22 0.54 1.24 0.95 0.30 0.08 141.8 10.7 1
EGS-40753 214.91859436035156 52.95897293090820 9.37 8.10 0.50 29.52 0.96 29.45 1.01 29.67 0.77 29.89 0.45 30.12 1.62 28.96 0.67 29.41 1.54 F444W 0.97 10.49 0.12 0.80 0.33 0.32 103.1 48.4 1
EGS-40785 214.97611999511719 52.99688339233398 4.09 8.98 0.18 26.40 0.06 26.36 0.06 26.11 0.04 25.66 0.04 25.85 0.03 26.08 0.05 26.02 0.07 F277W 0.95 2.43 1.40 0.07 0.34 0.11 53.4 11.3 1
EGS-40872 214.93484497070312 52.96907806396484 5.10 8.42 0.60 26.00 0.09 26.15 0.07 26.15 0.04 25.66 0.03 25.86 0.03 25.65 0.04 25.85 0.06 F356W 1.40 0.48 1.14 0.08 0.14 0.08 156.6 10.4 1
EGS-40917 214.92443847656250 52.95772933959961 4.42 8.59 0.35 27.07 0.15 27.05 0.13 26.74 0.16 26.08 0.13 26.29 0.13 26.76 0.19 26.66 0.20 F356W 3.57 1.34 0.69 0.26 0.56 0.16 72.6 8.8 1
EGS-40997 214.92393493652344 52.95792007446289 4.10 8.11 0.38 25.98 0.23 26.27 0.20 26.49 0.17 25.94 0.11 26.27 0.16 26.45 0.23 26.26 0.28 F277W 7.86 2.85 0.61 0.18 0.41 0.10 131.0 10.6 1
EGS-41025 214.92088317871094 52.95962905883789 4.64 7.77 0.06 27.78 0.47 28.22 0.43 27.86 0.33 27.79 0.33 27.93 0.38 27.82 0.44 27.45 0.32 F356W 0.24 3.26 0.48 0.57 0.41 0.18 71.6 14.6 1
EGS-41047 214.97444152832031 52.99760818481445 6.15 8.12 0.62 31.79 1.93 31.27 2.04 30.08 1.46 29.34 0.58 29.10 0.40 28.48 1.14 29.02 1.37 F444W 1.07 2.48 1.10 1.68 0.18 0.27 25.7 68.1 1
EGS-41117 214.92393493652344 52.95531082153320 4.62 10.00 0.40 28.09 0.54 27.89 0.40 27.97 0.30 28.02 0.30 28.26 0.38 28.23 0.82 28.41 0.53 F356W 0.32 2.16 0.67 1.28 0.38 0.14 11.6 11.8 1
EGS-41181 214.99476623535156 53.00775146484375 6.67 9.72 0.11 26.02 0.27 25.77 0.19 25.83 0.14 26.07 0.08 25.69 0.06 25.19 0.04 25.52 0.05 F444W 0.58 2.29 1.25 0.17 0.54 0.16 167.2 12.8 1
EGS-41239 215.00483703613281 53.01446914672852 5.47 8.67 0.45 27.25 0.19 26.86 0.12 26.54 0.09 26.45 0.07 26.37 0.07 26.33 0.09 26.39 0.10 F356W 1.25 0.97 0.50 0.27 0.60 0.15 97.8 12.2 1
EGS-41302 214.94918823242188 52.97097396850586 4.19 9.09 0.45 27.20 0.20 26.97 0.16 26.54 0.19 26.65 0.20 27.16 0.19 27.06 0.22 26.91 0.24 F277W 4.11 2.42 0.37 0.23 0.73 0.11 121.3 9.6 1
EGS-41310 214.94769287109375 52.96862792968750 5.18 9.07 0.05 26.54 0.23 26.39 0.16 26.43 0.14 26.21 0.13 26.26 0.11 26.23 0.14 26.25 0.20 F356W 2.07 1.37 1.13 0.19 0.56 0.15 116.6 10.1 1
EGS-41364 214.96128845214844 52.98031997680664 5.85 8.17 0.34 29.13 2.18 29.10 2.30 29.31 1.65 28.84 1.01 29.49 1.03 29.64 1.07 28.43 0.86 F444W 3.24 4.97 0.74 2.22 0.09 0.25 71.2 31.5 1
EGS-41376 214.93487548828125 52.96099853515625 7.58 7.79 0.75 28.60 0.29 28.38 0.25 28.07 0.22 29.25 0.36 29.49 0.86 29.55 1.56 28.52 0.59 F444W 1.86 5.25 0.24 1.37 0.95 0.39 103.2 39.6 1
EGS-20833 214.93751525878906 52.91828536987305 4.08 9.81 0.46 26.68 0.11 26.03 0.09 25.34 0.06 24.61 0.04 24.11 0.02 24.29 0.03 24.07 0.04 F277W 3.10 0.51 0.72 0.06 0.75 0.13 76.2 9.3 1
EGS-20851 214.87451171875000 52.87357711791992 4.12 9.27 0.14 25.44 0.09 25.32 0.07 24.83 0.05 25.05 0.03 24.89 0.04 24.96 0.03 24.84 0.05 F277W 1.66 1.83 1.34 0.08 0.38 0.15 74.9 10.1 1
EGS-21489 214.92677307128906 52.91403961181641 5.31 8.51 0.49 26.02 0.12 26.24 0.12 26.20 0.10 25.42 0.08 26.62 0.07 25.54 0.08 26.05 0.11 F356W 4.61 2.06 0.04 0.27 0.46 0.22 10.2 23.9 1
EGS-21642 214.95381164550781 52.93367767333984 4.56 9.26 0.36 24.89 0.04 24.73 0.02 24.46 0.02 24.11 0.02 24.02 0.02 24.40 0.03 24.37 0.04 F356W 2.78 1.02 0.61 0.04 0.70 0.05 33.0 2.2 1
EGS-21834 214.88320922851562 52.88471603393555 5.17 8.87 0.46 26.04 0.09 25.94 0.07 26.14 0.07 26.27 0.08 25.92 0.09 26.58 0.14 26.29 0.16 F356W 1.87 1.21 0.84 0.12 0.56 0.15 77.9 10.1 1
EGS-21838 214.88801574707031 52.88825988769531 5.53 8.93 0.17 26.90 0.05 26.80 0.04 26.69 0.05 26.05 0.05 26.15 0.05 25.81 0.06 26.04 0.07 F356W 1.55 0.92 0.51 0.27 0.53 0.15 68.6 12.2 1
EGS-22246 214.94387817382812 52.92974853515625 4.36 10.01 0.41 26.24 0.09 25.90 0.07 25.31 0.04 24.74 0.01 24.41 0.01 24.57 0.03 24.48 0.04 F277W 0.20 0.77 1.58 0.07 0.48 0.15 121.3 7.8 2
EGS-22278 214.90328979492188 52.90119934082031 4.40 8.50 0.61 26.10 0.06 25.94 0.04 25.97 0.04 26.03 0.04 26.30 0.04 26.58 0.08 26.74 0.08 F356W 0.65 0.86 1.07 0.08 0.41 0.15 177.7 8.1 1
EGS-22444 214.94184875488281 52.92956924438477 4.48 8.71 0.50 26.15 0.14 26.24 0.12 26.02 0.06 25.70 0.05 25.67 0.04 25.81 0.07 25.83 0.12 F356W 0.97 0.48 1.34 0.14 0.47 0.15 118.5 7.6 1
EGS-22451 214.94375610351562 52.93090438842773 4.02 8.45 0.30 25.57 0.12 25.74 0.13 26.28 0.10 26.73 0.09 27.25 0.11 27.49 0.13 27.66 0.13 F277W 0.47 2.51 0.21 0.11 0.14 0.13 12.6 66.0 2
EGS-22686 214.88768005371094 52.89229965209961 5.15 8.57 0.78 25.91 0.14 25.96 0.10 25.77 0.05 25.18 0.04 25.55 0.04 25.83 0.06 25.83 0.08 F356W 1.13 1.06 0.76 0.06 0.45 0.13 154.2 9.9 1
EGS-23182 214.94853210449219 52.93805313110352 4.78 9.81 0.15 25.44 0.05 25.31 0.03 25.12 0.03 24.62 0.03 24.52 0.03 24.53 0.03 24.62 0.04 F356W 1.95 0.44 1.34 0.05 0.30 0.06 134.9 10.7 1
EGS-23361 214.88096618652344 52.89121627807617 4.15 8.46 0.54 26.29 0.13 26.39 0.12 26.55 0.08 26.57 0.05 25.77 0.03 26.97 0.08 26.20 0.06 F277W 0.93 2.46 1.04 0.09 0.45 0.13 85.1 12.3 1
EGS-24380 214.91577148437500 52.92154693603516 4.23 9.33 0.36 25.31 0.07 25.45 0.07 25.50 0.06 24.96 0.05 25.09 0.05 25.57 0.07 25.68 0.09 F277W 1.07 2.41 7.41 0.36 0.17 0.09 125.0 11.5 1
EGS-24975 214.94029235839844 52.94132232666016 4.57 9.12 0.22 25.21 0.04 25.11 0.03 24.94 0.02 24.58 0.01 24.65 0.01 25.07 0.03 25.03 0.04 F356W 0.72 0.91 0.97 0.09 0.40 0.15 84.5 7.8 1
EGS-25096 214.85691833496094 52.88299942016602 4.22 8.73 0.20 26.03 0.13 26.22 0.13 26.37 0.08 25.99 0.05 26.00 0.04 26.42 0.08 26.27 0.09 F277W 7.53 2.60 0.06 0.12 0.45 0.19 36.1 10.7 1
EGS-25211 214.88830566406250 52.90591430664062 4.08 9.29 0.28 26.23 0.05 26.14 0.03 25.56 0.03 25.55 0.03 25.40 0.02 25.51 0.04 25.51 0.05 F277W 0.60 1.83 1.34 0.05 0.55 0.15 121.5 8.3 1
EGS-25305 214.93177795410156 52.93722152709961 4.50 9.37 0.10 26.05 0.15 25.84 0.13 25.66 0.09 25.09 0.05 25.13 0.05 25.11 0.06 25.27 0.09 F356W 1.67 0.23 1.31 0.10 0.79 0.04 68.4 3.8 1
EGS-25391 214.94120788574219 52.94435882568359 4.24 8.81 0.04 25.44 0.17 25.55 0.14 25.63 0.09 25.49 0.05 25.75 0.05 26.02 0.07 26.19 0.08 F277W 2.43 1.88 1.09 0.09 0.41 0.15 67.9 8.4 1
EGS-25393 214.93142700195312 52.93742370605469 5.17 9.71 0.11 26.03 0.12 25.76 0.08 25.43 0.05 24.83 0.03 24.69 0.03 24.64 0.02 24.70 0.03 F356W 1.28 0.05 1.34 0.06 0.64 0.07 112.2 4.8 1
EGS-25501 214.86303710937500 52.88943481445312 6.96 9.25 0.15 25.91 0.27 25.80 0.22 25.90 0.19 26.01 0.17 25.33 0.14 26.52 0.18 25.89 0.22 F444W 7.09 2.99 0.58 0.48 0.64 0.17 22.9 12.7 1
EGS-25528 214.85279846191406 52.88238143920898 4.59 9.54 0.30 26.34 0.03 26.24 0.03 26.03 0.02 25.57 0.02 25.89 0.02 26.19 0.04 26.25 0.05 F356W 0.65 0.78 0.54 0.08 0.44 0.16 146.1 8.1 1
EGS-25560 214.90666198730469 52.92075729370117 4.55 9.17 0.12 26.33 0.08 26.41 0.06 26.25 0.04 25.45 0.04 25.74 0.05 26.26 0.09 26.22 0.09 F356W 1.45 0.78 1.03 0.93 0.22 0.09 18.9 11.0 1
EGS-25590 214.92778015136719 52.93589782714844 5.04 9.18 0.14 25.64 0.08 25.62 0.05 25.52 0.03 25.14 0.02 25.14 0.02 25.17 0.03 25.20 0.03 F356W 0.82 1.09 1.82 0.09 0.16 0.08 156.1 12.2 1
EGS-25591 214.90969848632812 52.92308044433594 5.36 9.54 0.11 26.01 0.13 26.00 0.12 25.98 0.06 25.49 0.04 25.26 0.03 24.91 0.03 25.15 0.04 F356W 1.35 1.98 1.30 0.06 0.36 0.13 5.7 12.0 1
EGS-25666 214.86528015136719 52.89170074462891 4.24 9.05 0.45 24.99 0.02 25.01 0.02 24.85 0.01 24.71 0.01 24.86 0.02 25.06 0.03 25.00 0.03 F277W 0.54 2.43 1.42 0.05 0.43 0.12 163.8 11.3 1
EGS-25678 214.85954284667969 52.88794326782227 4.72 8.59 0.58 25.68 0.08 25.68 0.06 25.71 0.04 25.42 0.03 25.62 0.04 25.65 0.06 25.73 0.06 F356W 1.01 0.47 1.02 0.09 0.44 0.15 133.8 7.6 1
EGS-26077 214.91835021972656 52.93182754516602 4.87 8.09 0.59 25.91 0.06 25.97 0.05 25.82 0.03 25.06 0.02 25.42 0.03 25.58 0.05 25.78 0.06 F356W 1.44 1.41 0.51 0.05 0.59 0.13 82.2 12.6 1
EGS-26124 214.93157958984375 52.94144058227539 4.40 8.69 0.60 25.94 0.03 25.92 0.02 25.68 0.02 25.19 0.02 25.41 0.02 25.86 0.06 25.94 0.06 F356W 0.54 0.61 1.79 0.95 0.19 0.09 23.3 10.6 1
EGS-26183 214.92098999023438 52.93399429321289 4.58 9.37 0.19 25.10 0.10 25.06 0.07 24.79 0.06 24.65 0.03 24.67 0.03 24.72 0.03 24.71 0.05 F356W 1.63 0.48 1.63 0.92 0.28 0.08 106.1 7.5 1
EGS-26449 214.93368530273438 52.94464111328125 9.63 9.44 0.38 28.62 0.86 28.40 0.74 27.64 0.40 27.91 0.22 28.02 0.34 27.88 0.64 27.81 0.67 F444W 3.47 4.04 0.39 1.28 0.76 0.33 152.3 16.5 1
EGS-26880 214.91419982910156 52.93302917480469 4.48 9.08 0.14 26.39 0.18 26.49 0.16 26.35 0.09 25.77 0.06 25.89 0.04 26.14 0.08 25.94 0.12 F356W 1.27 0.95 0.33 0.12 0.73 0.11 164.5 14.0 1
EGS-27259 214.91839599609375 52.93788909912109 4.50 10.37 0.21 26.76 0.14 26.08 0.10 25.17 0.04 24.64 0.02 24.15 0.02 24.06 0.02 23.92 0.02 F356W 1.43 0.95 1.34 0.08 0.39 0.14 94.6 7.9 1
EGS-27470 214.87213134765625 52.90626144409180 5.03 9.39 0.13 26.21 0.07 26.38 0.06 26.41 0.05 26.06 0.05 26.19 0.04 25.79 0.08 25.98 0.09 F356W 1.30 0.16 1.24 0.12 0.19 0.08 146.7 9.6 1
EGS-27474 214.91889953613281 52.93914794921875 4.96 9.49 0.47 25.47 0.04 25.36 0.03 25.03 0.02 24.55 0.02 24.47 0.01 24.52 0.02 24.51 0.03 F356W 1.00 1.25 1.24 0.36 0.56 0.15 77.1 11.1 1
EGS-27541 214.89619445800781 52.92325973510742 4.14 9.65 0.14 24.98 0.03 24.80 0.02 24.27 0.01 24.05 0.01 23.88 0.01 23.95 0.01 23.86 0.01 F277W 0.64 1.83 1.79 0.06 0.38 0.15 44.3 8.3 1
EGS-28110 214.91510009765625 52.94944763183594 4.76 9.79 0.37 26.28 0.27 26.10 0.18 25.94 0.15 25.40 0.12 25.60 0.11 25.70 0.12 25.92 0.15 F356W 2.77 0.59 1.13 0.22 0.75 0.07 126.6 5.3 1
EGS-28740 214.91557312011719 52.94897079467773 4.50 10.86 0.12 24.67 0.07 24.31 0.05 23.65 0.03 22.67 0.02 22.44 0.02 22.45 0.02 22.47 0.02 F356W 9.00 0.44 0.71 0.03 0.98 0.01 139.5 8.0 2
EGS-28771 214.90312194824219 52.94573211669922 5.35 10.50 0.06 24.77 0.18 24.62 0.13 24.27 0.09 23.36 0.06 23.15 0.03 22.68 0.04 22.80 0.05 F356W 7.67 0.98 1.90 0.17 0.59 0.18 1.7 19.9 1
EGS-28876 214.86679077148438 52.91767120361328 4.29 9.28 0.14 25.10 0.15 25.19 0.13 25.05 0.10 24.97 0.04 25.12 0.03 25.23 0.09 25.10 0.11 F277W 1.66 0.83 1.81 0.13 0.43 0.15 9.0 9.2 1
EGS-28963 214.90548706054688 52.94511032104492 4.88 8.57 0.67 25.50 0.14 25.45 0.09 25.30 0.08 24.71 0.08 24.99 0.07 25.07 0.09 25.31 0.14 F356W 6.36 1.50 0.56 0.10 0.52 0.14 47.9 12.1 2
EGS-29249 214.86270141601562 52.91532897949219 4.60 8.98 0.16 26.13 0.05 26.29 0.04 26.24 0.04 25.85 0.03 26.11 0.05 26.48 0.09 26.35 0.10 F356W 1.42 0.53 0.51 0.04 0.67 0.04 92.8 6.3 1
EGS-29282 214.83889770507812 52.89774322509766 4.84 8.95 0.94 31.65 2.32 31.11 3.19 30.90 1.99 30.67 2.30 29.39 1.85 29.02 2.25 29.55 2.13 F356W 3.37 12.70 0.10 1.72 0.11 0.41 20.4 49.0 1
EGS-29336 214.92045593261719 52.95536041259766 6.20 9.65 0.50 29.67 4.83 31.93 4.93 30.73 2.89 29.72 1.98 30.16 2.35 28.69 4.02 29.33 2.43 F444W 3.36 17.25 0.22 2.05 0.11 0.54 139.9 38.5 1
EGS-29394 214.86573791503906 52.91668319702148 5.43 8.59 0.55 25.83 0.02 26.01 0.03 25.87 0.03 25.31 0.02 25.78 0.02 25.25 0.04 25.49 0.04 F356W 0.76 0.76 0.86 0.06 0.43 0.14 43.4 11.4 1
EGS-29463 214.89556884765625 52.93732833862305 6.14 9.45 0.33 23.58 0.05 23.67 0.06 23.72 0.05 24.24 0.05 24.03 0.05 24.08 0.05 24.29 0.02 F444W 0.72 1.43 0.28 0.12 0.21 0.14 30.6 15.1 2
EGS-29575 214.91426086425781 52.94879531860352 5.08 9.44 1.10 28.26 0.64 28.54 0.59 28.44 0.42 27.85 0.35 27.74 0.31 28.25 0.39 27.89 0.40 F356W 3.78 2.53 0.28 0.40 0.88 0.16 179.8 76.7 1
EGS-29739 214.84490966796875 52.90080642700195 4.29 8.98 0.33 26.76 0.27 26.35 0.20 26.28 0.17 26.36 0.12 26.57 0.18 27.03 0.33 26.77 0.35 F277W 1.63 0.62 0.99 0.24 0.81 0.05 138.5 8.6 1
EGS-29801 214.86500549316406 52.91183471679688 4.66 9.21 0.40 25.82 0.14 25.84 0.10 25.62 0.07 25.21 0.02 25.17 0.02 25.20 0.04 25.08 0.05 F356W 1.24 0.19 0.67 0.05 0.71 0.03 51.9 3.3 1
EGS-29823 214.91773986816406 52.94911956787109 4.99 10.16 0.34 28.46 0.68 27.88 0.49 27.75 0.38 27.86 0.40 27.82 0.29 27.59 0.39 27.98 0.43 F356W 2.10 2.29 0.69 0.66 0.29 0.11 174.7 13.4 1
EGS-29936 214.84632873535156 52.90021133422852 5.50 8.94 0.73 26.31 0.04 26.37 0.04 26.48 0.04 26.21 0.04 26.52 0.05 26.24 0.06 26.27 0.08 F356W 1.23 2.06 0.57 0.06 0.41 0.11 66.9 14.5 1
EGS-30089 214.89131164550781 52.92993164062500 4.64 8.61 0.65 25.71 0.05 25.69 0.04 25.43 0.03 24.82 0.02 25.00 0.02 25.42 0.05 25.37 0.06 F356W 1.88 0.68 0.54 0.92 0.37 0.10 120.1 8.9 1
EGS-30092 214.90078735351562 52.93659591674805 4.14 8.68 0.13 26.51 0.12 26.42 0.12 26.30 0.12 26.11 0.13 26.27 0.12 26.53 0.17 26.66 0.23 F277W 4.00 2.49 0.55 0.15 0.60 0.15 52.4 9.1 1
EGS-30500 214.83337402343750 52.89072418212891 4.04 9.28 0.17 25.76 0.04 25.78 0.03 25.33 0.02 25.31 0.02 25.31 0.01 25.46 0.03 25.35 0.03 F277W 1.35 2.43 0.69 0.06 0.44 0.12 149.8 12.9 1
EGS-30542 214.91381835937500 52.94305419921875 5.07 10.64 0.05 25.68 0.09 25.19 0.07 24.54 0.06 23.86 0.02 23.39 0.01 23.28 0.01 23.28 0.02 F356W 1.17 0.02 1.80 0.05 0.73 0.07 137.7 5.8 2
EGS-30603 214.86878967285156 52.91218185424805 4.60 8.88 0.49 26.29 0.07 26.33 0.05 26.31 0.04 25.93 0.03 26.03 0.03 26.12 0.06 26.06 0.07 F356W 0.96 0.45 0.49 0.08 0.65 0.07 114.9 7.5 1
EGS-30663 214.85652160644531 52.90969467163086 4.18 8.76 0.15 25.67 0.16 25.79 0.13 25.36 0.10 25.56 0.07 25.52 0.07 25.57 0.11 25.49 0.14 F277W 2.69 2.45 1.68 0.20 0.29 0.11 61.1 12.1 1
EGS-30686 214.85826110839844 52.90553665161133 5.56 9.67 0.22 25.45 0.03 25.58 0.02 25.47 0.02 25.45 0.03 24.52 0.02 24.29 0.03 24.47 0.03 F356W 4.10 0.91 0.28 0.06 0.59 0.14 15.2 14.5 1
EGS-30722 214.87171936035156 52.91429901123047 4.36 9.30 0.03 25.27 0.02 25.32 0.02 25.02 0.01 24.56 0.01 24.67 0.01 24.98 0.02 24.90 0.02 F277W 0.96 0.52 0.97 0.94 0.28 0.08 134.9 6.2 1
EGS-31050 214.85527038574219 52.89869689941406 4.29 8.65 0.20 26.55 0.11 26.74 0.10 26.67 0.06 26.12 0.06 26.45 0.06 26.81 0.13 26.67 0.14 F277W 0.26 0.62 0.96 0.95 0.26 0.12 39.1 11.2 1
EGS-31194 214.91490173339844 52.94359588623047 5.36 9.75 0.18 25.69 0.06 25.53 0.04 25.20 0.03 24.69 0.02 24.81 0.01 24.83 0.02 24.95 0.02 F356W 0.28 1.79 1.78 0.04 0.29 0.10 162.9 10.0 1
EGS-31769 214.89610290527344 52.92515563964844 7.06 8.80 0.47 26.35 0.12 26.11 0.10 26.15 0.07 25.86 0.04 25.22 0.02 25.40 0.02 25.68 0.03 F444W 0.33 2.63 0.35 0.16 0.96 0.26 46.2 14.8 1
EGS-38124 214.95185852050781 52.92826080322266 4.99 8.22 0.65 26.11 0.18 26.22 0.14 26.46 0.09 26.52 0.05 26.04 0.03 26.07 0.07 26.29 0.11 F356W 0.73 1.26 0.62 0.06 0.42 0.15 94.7 10.1 1
EGS-38178 214.87187194824219 52.87228012084961 5.16 9.94 0.07 27.12 0.07 26.90 0.07 26.92 0.06 27.08 0.06 27.18 0.09 27.14 0.14 27.14 0.12 F356W 0.53 1.13 0.75 0.06 0.59 0.14 60.6 10.7 1
EGS-38192 214.90357971191406 52.89511489868164 6.18 9.64 0.10 27.65 0.27 26.36 0.17 26.21 0.12 25.94 0.11 25.84 0.11 25.73 0.17 25.73 0.20 F444W 1.60 2.21 0.92 1.05 0.52 0.17 9.8 16.1 1
EGS-38242 214.89041137695312 52.88647842407227 5.54 8.32 0.58 27.57 0.23 27.69 0.21 27.91 0.21 27.52 0.14 26.79 0.14 27.62 0.20 27.08 0.20 F356W 1.71 1.48 0.57 0.30 0.57 0.15 161.3 13.0 1
EGS-38352 214.90043640136719 52.89550781250000 5.80 8.72 0.27 27.09 0.08 27.15 0.17 27.38 0.17 27.27 0.22 27.02 0.20 26.68 0.20 27.23 0.23 F444W 0.81 1.74 0.98 0.44 0.23 0.10 169.5 20.8 1
EGS-38554 214.94149780273438 52.92845153808594 5.68 9.19 0.20 25.94 0.13 25.98 0.11 26.26 0.07 26.25 0.04 25.80 0.03 26.13 0.08 25.83 0.08 F356W 0.80 1.98 1.40 0.06 0.31 0.12 104.4 12.0 1
EGS-38721 214.91583251953125 52.91307067871094 4.71 9.10 0.22 26.03 0.31 26.01 0.23 26.17 0.21 25.87 0.23 25.96 0.20 26.08 0.24 26.33 0.38 F356W 4.94 1.67 1.50 0.75 0.39 0.16 96.8 11.4 1
EGS-38928 214.86015319824219 52.87742614746094 5.69 9.47 0.26 26.43 0.19 26.51 0.12 26.48 0.09 26.31 0.04 25.24 0.02 26.25 0.05 25.45 0.06 F356W 3.18 1.87 0.09 0.08 0.40 0.17 146.4 11.2 1
EGS-38989 214.93247985839844 52.92984008789062 4.33 8.68 0.11 26.56 0.13 26.32 0.08 26.32 0.06 26.39 0.06 26.32 0.07 26.38 0.11 26.64 0.12 F277W 0.96 0.86 0.83 0.10 0.59 0.15 105.4 8.2 1
EGS-39288 214.87896728515625 52.89674758911133 7.44 8.54 0.60 26.59 0.17 26.70 0.15 26.80 0.14 26.97 0.16 26.56 0.15 27.22 0.23 26.85 0.23 F444W 4.07 2.95 0.36 0.27 0.76 0.28 114.7 17.4 1
EGS-39314 214.93289184570312 52.93541717529297 5.38 8.67 0.55 26.13 0.17 26.32 0.13 26.75 0.14 26.87 0.13 26.16 0.11 25.66 0.09 26.45 0.12 F356W 4.44 1.75 0.17 0.27 0.59 0.20 175.1 34.7 1
EGS-39497 214.92156982421875 52.93055725097656 4.04 8.14 0.39 27.29 0.15 27.15 0.17 27.28 0.15 27.38 0.23 27.70 0.40 31.00 2.57 28.31 0.66 F277W 0.84 2.54 0.97 0.34 0.47 0.13 52.6 12.9 1
EGS-39500 214.93240356445312 52.93825531005859 4.19 9.71 0.43 26.21 0.18 25.83 0.12 25.50 0.07 24.91 0.03 24.61 0.03 24.57 0.03 24.56 0.04 F277W 1.37 0.20 1.96 0.08 0.65 0.13 159.7 9.1 1
EGS-39810 214.91322326660156 52.92957687377930 4.36 8.14 0.63 27.13 0.06 27.25 0.06 27.24 0.07 26.62 0.07 26.82 0.07 27.25 0.18 27.08 0.14 F277W 1.19 0.78 0.68 0.94 0.36 0.09 129.9 11.7 1
EGS-39811 214.85775756835938 52.89021301269531 6.03 8.58 0.54 27.06 0.52 27.80 0.73 27.60 0.45 27.51 0.25 27.21 0.30 26.73 0.36 26.70 0.40 F444W 2.00 2.35 1.14 1.35 0.86 0.12 70.7 16.9 1
EGS-39812 214.92375183105469 52.93711471557617 5.33 8.80 0.45 26.54 0.27 26.50 0.20 26.60 0.14 26.70 0.12 26.39 0.12 26.56 0.17 26.69 0.18 F356W 1.33 1.40 0.55 0.31 0.62 0.18 81.8 19.4 1
EGS-39997 214.92201232910156 52.93930053710938 4.68 8.85 0.27 26.68 0.27 26.65 0.22 26.70 0.23 26.18 0.26 26.46 0.26 26.58 0.31 26.81 0.37 F356W 2.99 1.70 1.31 0.95 0.42 0.15 94.4 14.8 1
EGS-40185 214.86746215820312 52.90370941162109 4.63 8.44 0.28 26.75 0.07 26.91 0.05 26.78 0.04 26.27 0.03 26.49 0.06 26.55 0.12 26.61 0.12 F356W 1.36 1.10 0.41 0.08 0.49 0.16 143.9 8.8 1
EGS-40467 214.92395019531250 52.94838714599609 4.35 9.89 0.24 26.43 0.18 26.44 0.15 26.40 0.11 25.86 0.06 25.73 0.06 25.05 0.06 25.62 0.08 F277W 3.32 0.88 0.76 0.95 0.23 0.09 10.0 11.0 1
EGS-40530 214.85961914062500 52.90382003784180 5.58 8.04 0.67 26.99 0.11 27.01 0.09 26.92 0.11 26.97 0.15 26.93 0.20 27.30 0.32 27.50 0.30 F356W 0.71 1.96 1.11 0.46 0.33 0.09 32.8 12.9 1
EGS-40643 214.84906005859375 52.90839004516602 8.00 9.02 0.27 27.74 0.46 26.99 0.31 27.02 0.26 27.07 0.14 27.25 0.24 27.21 0.46 27.81 0.68 F444W 1.19 2.28 1.38 1.09 0.94 0.23 131.8 15.1 1
EGS-40774 214.83180236816406 52.89725494384766 4.32 7.64 0.56 28.33 0.59 28.24 0.69 28.13 0.52 28.94 0.82 28.35 0.55 28.22 1.33 28.31 0.82 F277W 1.16 2.64 0.66 1.83 0.47 0.19 35.4 14.7 1
EGS-40775 214.85047912597656 52.90845489501953 4.90 9.15 0.15 26.83 0.15 26.84 0.11 26.85 0.08 26.08 0.06 26.41 0.06 26.31 0.09 26.51 0.11 F356W 1.26 1.48 0.92 0.07 0.39 0.14 31.1 10.7 1
EGS-40838 214.85307312011719 52.90906906127930 4.03 9.33 0.75 26.85 0.13 27.02 0.10 26.64 0.07 26.35 0.05 26.50 0.05 26.61 0.10 26.61 0.13 F277W 0.68 1.83 0.71 0.07 0.59 0.16 149.8 9.1 1
EGS-40866 214.91857910156250 52.95003509521484 4.16 9.40 0.51 32.02 2.11 30.94 2.52 33.40 4.79 31.02 3.41 29.92 1.12 29.08 1.56 29.87 2.55 F277W 0.76 19.14 0.06 1.76 0.20 0.81 38.4 63.7 1
EGS-40901 214.89509582519531 52.93832397460938 4.26 9.09 0.22 27.05 0.10 27.22 0.10 27.35 0.13 26.76 0.12 27.56 0.15 26.58 0.16 27.23 0.18 F277W 2.07 2.44 0.20 0.14 0.47 0.18 27.4 13.0 1
EGS-41123 214.91111755371094 52.94431686401367 4.16 8.89 0.17 26.60 0.14 26.63 0.11 26.94 0.12 27.54 0.15 27.79 0.15 27.96 0.19 28.26 0.27 F277W 2.75 3.33 0.13 0.12 0.19 0.19 166.2 12.8 1
EGS-41157 214.87042236328125 52.91583633422852 4.20 8.35 0.39 27.06 0.20 27.30 0.13 27.12 0.09 26.66 0.09 27.01 0.14 27.36 0.26 27.41 0.28 F277W 1.78 1.91 0.49 0.10 0.47 0.16 149.2 9.2 1
EGS-41236 214.91517639160156 52.94728469848633 4.95 9.28 0.29 26.54 0.13 26.55 0.08 26.44 0.10 26.03 0.11 26.30 0.15 26.42 0.23 26.83 0.28 F356W 2.72 1.93 0.59 0.20 0.46 0.15 96.1 10.8 1
EGS-41237 214.91719055175781 52.94937133789062 4.38 9.82 0.48 27.01 0.22 26.79 0.16 26.71 0.11 26.08 0.07 25.97 0.05 25.95 0.08 25.96 0.11 F277W 1.18 0.48 0.65 0.06 0.64 0.07 141.2 7.2 1
EGS-41444 214.85844421386719 52.90518188476562 5.01 9.32 0.14 26.27 0.14 26.35 0.12 26.35 0.09 26.28 0.06 25.80 0.04 25.71 0.06 25.74 0.08 F356W 1.61 1.65 0.39 0.06 0.76 0.11 96.8 5.9 1
EGS-21722 214.81304931640625 52.83425140380859 5.13 8.90 0.48 26.86 0.03 26.91 0.06 27.13 0.09 27.34 0.10 27.20 0.09 25.88 0.09 26.42 0.10 F356W 1.79 2.22 0.21 0.05 0.57 0.15 56.0 10.8 1
EGS-21820 214.80358886718750 52.82809829711914 4.12 8.82 0.10 25.50 0.14 25.63 0.12 25.67 0.08 25.49 0.06 25.83 0.07 26.08 0.11 25.99 0.12 F277W 3.34 2.47 0.91 0.12 0.44 0.17 178.9 11.4 1
EGS-22085 214.84869384765625 52.86140441894531 4.90 9.15 0.17 26.90 0.06 26.81 0.08 26.78 0.07 26.40 0.05 26.35 0.05 26.56 0.12 26.50 0.12 F356W 1.38 1.79 0.70 0.25 0.67 0.12 53.4 16.5 1
EGS-22352 214.79061889648438 52.82152175903320 4.50 8.31 0.68 25.58 0.18 25.59 0.17 25.30 0.12 25.23 0.07 25.40 0.05 25.55 0.09 25.45 0.12 F356W 2.78 0.56 1.20 0.13 0.42 0.15 97.8 7.6 1
EGS-22569 214.81192016601562 52.83749389648438 6.25 9.31 0.21 23.93 0.02 24.01 0.03 24.12 0.03 24.71 0.03 24.47 0.02 24.49 0.03 24.62 0.05 F444W 5.44 2.54 0.18 0.91 0.40 0.17 173.3 13.1 2
EGS-23029 214.85052490234375 52.86755371093750 4.70 9.65 0.11 25.71 0.10 25.55 0.09 25.32 0.06 25.07 0.02 25.13 0.02 25.43 0.03 25.46 0.04 F356W 0.44 0.19 1.01 0.03 0.65 0.04 88.2 3.7 1
EGS-23395 214.80703735351562 52.83819198608398 5.51 9.06 0.44 25.35 0.05 25.36 0.05 25.30 0.04 24.90 0.02 24.97 0.02 24.56 0.02 24.71 0.02 F356W 0.69 1.79 1.92 0.09 0.47 0.08 124.5 10.1 1
EGS-23409 214.84434509277344 52.86538696289062 4.45 8.58 0.30 26.45 0.16 26.35 0.14 26.39 0.10 25.87 0.06 26.14 0.09 26.47 0.16 26.53 0.20 F356W 2.77 1.23 0.58 0.11 0.59 0.16 50.1 9.4 1
EGS-23457 214.84646606445312 52.86716079711914 4.23 8.14 0.63 26.22 0.22 26.34 0.21 26.32 0.14 26.14 0.08 26.35 0.08 26.49 0.12 26.66 0.17 F277W 1.71 2.45 1.18 0.12 0.41 0.09 2.7 59.1 1
EGS-23951 214.82588195800781 52.85508728027344 4.84 8.88 0.67 25.78 0.09 25.85 0.07 26.04 0.04 25.99 0.02 25.43 0.01 25.44 0.03 25.70 0.04 F356W 0.64 1.29 0.59 0.04 0.59 0.13 97.8 11.8 1
EGS-24080 214.83421325683594 52.86175537109375 4.76 8.24 0.62 26.00 0.19 26.02 0.14 26.22 0.09 25.87 0.05 26.02 0.05 26.28 0.10 26.30 0.09 F356W 1.50 0.42 0.59 0.09 0.34 0.09 18.8 9.5 1
EGS-24385 214.83459472656250 52.86368560791016 4.58 9.13 0.13 25.50 0.04 25.52 0.04 25.46 0.03 24.96 0.02 25.17 0.02 25.37 0.03 25.44 0.03 F356W 0.75 0.45 1.02 0.07 0.53 0.14 47.5 7.7 1
EGS-24433 214.76814270019531 52.81652832031250 4.22 10.87 0.20 26.08 0.14 25.50 0.11 24.56 0.04 24.25 0.01 23.95 0.02 23.59 0.01 23.40 0.02 F277W 1.28 1.83 2.26 0.15 0.61 0.15 22.3 8.5 1
EGS-24708 214.82101440429688 52.85539627075195 5.67 8.38 0.52 26.57 0.04 26.56 0.04 26.73 0.05 26.64 0.03 26.18 0.03 26.91 0.10 26.47 0.06 F356W 0.56 2.04 0.82 0.06 0.32 0.11 28.2 12.9 1
EGS-24961 214.78999328613281 52.83460235595703 5.18 8.17 0.48 26.45 0.03 26.63 0.04 26.61 0.04 26.47 0.03 26.08 0.02 25.83 0.04 26.19 0.05 F356W 1.27 0.16 0.66 0.07 0.24 0.12 40.6 10.2 1
EGS-25212 214.77238464355469 52.82337570190430 5.12 8.58 0.55 25.85 0.04 25.84 0.03 25.81 0.02 25.30 0.01 25.78 0.01 26.15 0.04 26.21 0.04 F356W 0.20 1.11 0.65 0.05 0.48 0.14 2.7 10.1 1
EGS-25272 214.79449462890625 52.83948516845703 5.28 8.40 0.54 25.45 0.18 25.64 0.16 25.79 0.13 25.75 0.10 25.70 0.06 25.36 0.08 25.37 0.12 F356W 1.67 0.97 1.12 0.41 0.73 0.15 70.1 9.8 1
EGS-25409 214.83029174804688 52.86568832397461 4.04 9.20 0.33 25.99 0.07 25.61 0.06 25.04 0.03 24.76 0.02 24.52 0.01 24.55 0.02 24.51 0.02 F277W 0.99 1.83 1.53 0.07 0.41 0.14 26.3 10.1 1
EGS-25457 214.83372497558594 52.86827850341797 4.10 9.01 0.29 25.62 0.10 25.47 0.09 25.42 0.06 24.61 0.04 24.99 0.05 25.60 0.09 25.49 0.10 F277W 3.99 0.60 0.32 0.04 0.75 0.13 52.6 13.6 1
EGS-25490 214.79148864746094 52.83803558349609 4.60 11.31 0.10 25.93 0.08 24.40 0.03 23.38 0.01 22.59 0.01 22.10 0.01 21.70 0.01 21.52 0.01 F356W 1.40 0.90 1.97 0.09 0.50 0.11 137.2 7.1 2
EGS-25608 214.77383422851562 52.82636642456055 4.08 9.25 0.07 25.44 0.07 25.17 0.05 24.78 0.03 24.94 0.02 25.04 0.02 24.90 0.02 24.84 0.03 F277W 1.00 2.41 2.06 0.06 0.37 0.09 149.2 10.2 1
EGS-25727 214.79393005371094 52.84154129028320 7.93 8.51 0.56 26.65 0.05 26.26 0.04 26.18 0.04 26.16 0.04 26.00 0.03 25.27 0.03 25.48 0.04 F444W 1.38 1.82 0.47 0.18 0.70 0.28 99.8 13.8 1
EGS-25950 214.84402465820312 52.87838745117188 4.39 9.38 0.26 25.76 0.02 25.58 0.05 25.14 0.02 24.64 0.02 24.48 0.01 24.67 0.03 24.63 0.03 F277W 1.06 1.21 1.69 0.99 0.26 0.08 6.9 6.2 1
EGS-26288 214.84715270996094 52.88236999511719 6.14 8.86 0.20 26.27 0.21 26.30 0.16 26.44 0.16 26.44 0.15 26.19 0.12 26.36 0.15 26.31 0.19 F444W 2.79 2.67 0.34 0.20 0.91 0.12 22.4 14.0 1
EGS-26392 214.82128906250000 52.86447525024414 4.68 8.53 0.45 25.84 0.03 25.80 0.02 25.86 0.02 25.33 0.02 25.42 0.02 25.58 0.05 25.64 0.06 F356W 1.52 0.25 0.56 0.04 0.70 0.04 85.1 5.9 1
EGS-26532 214.81315612792969 52.85892105102539 4.01 9.98 0.43 25.94 0.08 25.08 0.06 24.25 0.04 23.79 0.02 23.57 0.02 23.33 0.01 23.19 0.01 F277W 3.71 1.88 1.76 0.14 0.62 0.15 26.5 8.4 1
EGS-26866 214.83941650390625 52.87973403930664 4.05 9.50 0.08 25.48 0.03 25.20 0.03 24.75 0.02 24.74 0.01 24.53 0.01 24.67 0.01 24.59 0.01 F277W 0.98 1.83 0.92 0.05 0.38 0.15 145.4 13.4 1
EGS-26984 214.83551025390625 52.87739944458008 5.93 9.70 0.17 24.60 0.01 24.59 0.01 24.58 0.01 24.58 0.02 24.14 0.01 24.66 0.02 24.39 0.02 F444W 1.58 1.23 0.64 0.05 0.73 0.13 159.4 11.7 2
EGS-27079 214.75872802734375 52.82336425781250 5.07 8.99 0.73 25.82 0.04 25.89 0.04 25.97 0.03 25.66 0.04 25.68 0.04 25.45 0.04 25.51 0.06 F356W 1.20 0.78 1.02 0.12 0.29 0.08 178.0 10.0 1
EGS-28499 214.83618164062500 52.88267517089844 6.01 9.29 0.53 25.43 0.02 25.52 0.02 25.55 0.01 25.43 0.01 24.65 0.01 25.70 0.03 25.07 0.02 F444W 1.25 1.84 0.51 0.93 0.38 0.16 11.5 12.4 1
EGS-28595 214.81375122070312 52.88463211059570 5.31 8.41 0.61 26.18 0.19 26.12 0.14 26.11 0.09 25.59 0.08 25.73 0.07 25.29 0.09 25.53 0.10 F356W 2.36 0.89 0.90 0.12 0.43 0.14 137.4 11.6 1
EGS-28747 214.80186462402344 52.87261962890625 4.60 7.24 1.53 29.75 1.04 30.12 1.63 30.22 1.99 30.33 1.79 30.08 1.26 28.81 0.92 29.55 1.68 F356W 1.68 8.27 0.07 1.31 0.16 0.40 76.3 35.6 1
EGS-28756 214.81800842285156 52.88299179077148 6.76 10.09 0.38 23.06 0.03 22.60 0.03 22.41 0.03 22.87 0.02 22.27 0.01 22.23 0.02 22.52 0.02 F444W 8.68 1.86 0.05 0.21 0.46 0.14 1.4 12.5 2
EGS-28839 214.80114746093750 52.87256622314453 5.02 8.65 1.10 31.72 2.10 29.89 1.48 30.63 1.68 29.71 1.23 30.25 1.34 29.09 2.14 29.19 1.49 F356W 0.51 6.07 0.24 2.02 0.09 0.45 126.3 45.6 1
EGS-29745 214.81770324707031 52.87785720825195 4.78 8.63 0.82 26.26 0.14 26.38 0.11 26.47 0.10 26.53 0.08 25.75 0.06 25.21 0.05 25.47 0.05 F356W 5.37 2.30 0.14 0.09 0.64 0.14 58.8 6.8 1
EGS-29839 214.75296020507812 52.83313751220703 4.35 9.44 0.31 26.09 0.09 25.87 0.07 25.53 0.07 24.88 0.07 25.22 0.06 25.59 0.07 25.72 0.09 F277W 4.37 1.14 2.12 0.98 0.28 0.10 88.3 7.6 1
EGS-29875 214.82814025878906 52.88516616821289 5.36 8.37 0.45 26.19 0.03 26.19 0.03 26.11 0.03 25.83 0.01 25.27 0.01 25.07 0.02 25.51 0.02 F356W 0.74 1.95 0.88 0.05 0.48 0.16 4.9 12.3 1
EGS-29931 214.77037048339844 52.84330368041992 4.33 9.10 0.17 26.06 0.14 26.12 0.12 25.87 0.07 25.45 0.06 25.56 0.05 25.69 0.06 25.67 0.06 F277W 2.66 0.66 0.60 0.10 0.40 0.15 13.1 8.9 1
EGS-30151 214.76187133789062 52.84152603149414 4.62 9.11 0.16 25.43 0.07 25.51 0.06 25.56 0.05 25.00 0.04 25.15 0.04 25.39 0.05 25.26 0.06 F356W 2.29 0.47 0.47 0.05 0.84 0.03 66.3 5.3 1
EGS-30345 214.81269836425781 52.87292480468750 4.07 8.82 0.11 26.14 0.06 26.22 0.04 26.10 0.03 25.81 0.03 25.92 0.03 26.34 0.07 26.28 0.07 F277W 0.84 2.42 0.81 0.06 0.39 0.12 119.6 11.0 1
EGS-30461 214.83097839355469 52.88641738891602 5.52 9.43 0.10 25.85 0.13 25.80 0.10 25.76 0.08 25.33 0.06 25.17 0.04 24.97 0.04 25.06 0.05 F356W 2.19 0.99 0.79 0.36 0.71 0.15 19.6 9.8 1
EGS-30966 214.81231689453125 52.86862564086914 4.92 9.55 0.10 26.17 0.17 25.83 0.13 25.85 0.09 25.78 0.06 25.84 0.09 25.77 0.14 25.99 0.18 F356W 1.56 1.13 1.77 0.20 0.54 0.15 76.2 10.1 1
EGS-31001 214.76425170898438 52.83338165283203 4.11 8.86 0.16 25.99 0.09 26.01 0.08 25.52 0.04 25.53 0.04 25.62 0.03 25.56 0.05 25.56 0.07 F277W 1.51 2.44 1.22 0.09 0.45 0.11 156.4 11.5 1
EGS-31022 214.76017761230469 52.83116912841797 6.47 8.39 0.53 26.54 0.09 26.41 0.08 26.49 0.05 26.69 0.06 26.68 0.04 26.71 0.09 26.62 0.10 F444W 1.16 3.10 1.56 0.30 0.30 0.14 44.6 17.4 1
EGS-31145 214.82682800292969 52.87836074829102 4.29 9.28 0.04 25.31 0.04 25.25 0.03 24.83 0.02 24.64 0.01 24.58 0.01 24.65 0.02 24.63 0.02 F277W 1.24 0.77 1.01 0.15 0.51 0.16 7.5 7.8 1
EGS-31283 214.80618286132812 52.86559677124023 4.83 9.60 0.12 25.40 0.01 25.32 0.01 25.13 0.01 24.53 0.01 24.46 0.01 24.57 0.02 24.57 0.02 F356W 2.10 0.68 0.64 0.10 0.37 0.06 72.8 10.7 1
EGS-31292 214.82322692871094 52.87552642822266 4.26 9.43 0.16 26.10 0.08 25.89 0.06 25.23 0.03 25.10 0.01 24.99 0.01 24.97 0.02 24.92 0.02 F277W 2.14 0.85 0.46 0.09 0.57 0.15 110.6 9.4 1
EGS-38506 214.84501647949219 52.85887527465820 4.70 9.99 0.24 26.88 0.23 26.87 0.19 26.95 0.15 26.36 0.04 26.59 0.04 26.10 0.07 26.71 0.08 F356W 0.21 0.77 1.29 0.11 0.51 0.16 9.9 10.2 1
EGS-38535 214.79290771484375 52.82229614257812 4.22 7.73 0.81 27.26 0.24 27.40 0.20 27.32 0.11 26.64 0.08 27.02 0.09 27.78 0.12 27.54 0.24 F277W 1.61 2.06 0.29 0.09 0.62 0.16 105.0 9.7 1
EGS-38547 214.84742736816406 52.86134338378906 5.44 9.05 0.36 26.45 0.13 26.57 0.13 26.64 0.11 26.38 0.10 26.21 0.08 26.13 0.12 26.40 0.15 F356W 2.65 1.45 0.33 0.37 0.73 0.16 57.8 11.0 1
EGS-38615 214.81169128417969 52.83724212646484 5.01 9.15 0.15 26.77 0.02 26.78 0.03 26.74 0.03 26.26 0.03 26.32 0.03 25.97 0.05 26.21 0.04 F356W 1.19 1.37 0.64 0.07 0.54 0.14 0.4 86.5 1
EGS-38742 214.77539062500000 52.81346130371094 4.38 8.59 0.12 26.78 0.18 26.79 0.13 26.83 0.12 26.51 0.11 26.82 0.14 27.26 0.27 27.32 0.28 F277W 4.14 2.09 0.35 0.94 0.37 0.10 120.4 11.8 1
EGS-38756 214.82574462890625 52.84963607788086 4.30 8.30 0.54 27.39 0.14 27.52 0.11 27.52 0.07 26.65 0.03 26.92 0.06 26.41 0.08 26.73 0.09 F277W 0.40 0.70 0.66 0.95 0.23 0.11 22.7 11.7 1
EGS-38843 214.80667114257812 52.83780670166016 4.20 8.99 0.48 26.73 0.17 26.97 0.15 27.06 0.14 27.11 0.11 26.08 0.07 26.05 0.05 25.35 0.05 F277W 2.64 3.12 0.12 0.08 0.51 0.18 20.0 11.0 1
EGS-38894 214.83062744140625 52.85576629638672 4.82 9.69 0.33 26.38 0.20 26.48 0.18 26.48 0.11 25.48 0.09 25.90 0.11 26.42 0.17 26.55 0.20 F356W 5.17 2.22 0.47 0.13 0.65 0.17 153.3 5.5 1
EGS-38935 214.82205200195312 52.85044860839844 4.32 8.29 0.60 26.74 0.26 26.63 0.17 26.82 0.13 27.18 0.14 27.28 0.15 27.67 0.31 27.40 0.25 F277W 0.67 0.58 0.80 0.16 0.73 0.09 77.0 9.2 1
EGS-39050 214.79678344726562 52.83454895019531 4.52 8.04 0.65 27.18 0.27 27.28 0.23 27.27 0.17 26.76 0.11 26.82 0.11 26.57 0.19 26.82 0.23 F356W 1.72 0.83 0.99 0.94 0.23 0.11 13.3 18.7 1
EGS-39097 214.76972961425781 52.81608963012695 4.34 8.20 0.34 26.55 0.10 26.37 0.09 26.36 0.07 26.49 0.05 26.77 0.09 26.94 0.17 27.17 0.25 F277W 0.58 0.78 1.74 0.10 0.49 0.15 20.9 8.2 1
EGS-39316 214.82521057128906 52.85901641845703 5.44 8.36 0.51 26.66 0.14 26.54 0.09 26.54 0.09 26.11 0.06 26.16 0.06 26.02 0.08 26.17 0.12 F356W 2.24 0.99 0.55 0.37 0.88 0.17 45.1 11.0 1
EGS-39334 214.79440307617188 52.83740234375000 5.09 9.59 0.04 27.04 0.14 26.91 0.14 26.76 0.10 26.09 0.04 25.55 0.02 24.73 0.02 25.12 0.02 F356W 3.18 0.80 0.19 0.08 0.36 0.10 168.5 9.7 1
EGS-39389 214.84794616699219 52.87652587890625 6.72 8.49 0.55 30.05 2.39 30.80 3.16 31.75 3.36 30.98 4.19 30.44 2.48 29.72 2.55 30.97 2.30 F444W 4.30 48.64 0.28 2.40 0.15 0.50 162.4 65.0 1
EGS-39440 214.79653930664062 52.84064865112305 5.34 8.19 0.62 26.90 0.06 26.77 0.08 26.85 0.09 27.35 0.11 27.51 0.13 27.72 0.30 27.62 0.30 F356W 1.58 2.28 0.59 0.15 0.35 0.17 56.5 11.3 1
EGS-39665 214.82287597656250 52.86305236816406 4.48 8.76 0.14 26.07 0.22 26.05 0.19 26.02 0.13 25.36 0.10 25.56 0.11 26.09 0.18 25.80 0.21 F356W 8.89 1.49 0.56 0.19 0.39 0.15 120.2 7.6 1
EGS-39676 214.81591796875000 52.85825729370117 5.40 8.44 0.48 26.54 0.15 26.26 0.15 26.15 0.14 26.15 0.12 25.56 0.12 26.56 0.16 26.29 0.28 F356W 7.95 1.15 1.51 0.38 0.88 0.07 155.8 24.4 1
EGS-39891 214.78242492675781 52.83800125122070 4.64 8.53 0.51 25.89 0.26 25.94 0.23 26.33 0.21 26.08 0.13 26.26 0.10 26.33 0.21 26.16 0.21 F356W 1.47 1.00 1.24 0.30 0.42 0.24 123.3 12.4 1
EGS-39904 214.81822204589844 52.86363601684570 6.31 8.12 0.58 26.51 0.06 26.57 0.05 26.79 0.06 27.23 0.08 27.25 0.10 27.56 0.16 27.50 0.23 F444W 0.82 3.34 0.39 0.28 0.18 0.18 46.8 12.2 1
EGS-39955 214.82119750976562 52.86663818359375 5.36 7.04 0.67 28.13 0.52 27.98 0.46 27.88 0.33 27.82 0.29 27.98 0.27 27.80 0.37 28.10 0.49 F356W 0.32 1.75 0.51 0.47 0.68 0.21 160.9 11.8 1
EGS-40049 214.76954650878906 52.83158111572266 5.02 10.21 0.06 31.07 2.58 29.77 1.92 29.23 1.46 29.39 1.24 30.38 1.10 28.75 0.98 29.55 0.64 F356W 1.81 9.45 0.27 0.87 0.08 0.48 51.5 31.2 1
EGS-40107 214.81448364257812 52.86492156982422 4.07 8.23 0.52 26.19 0.14 26.22 0.13 25.94 0.08 25.79 0.06 25.79 0.05 25.94 0.07 25.89 0.07 F277W 2.03 2.42 1.52 0.12 0.37 0.28 83.5 17.6 1
EGS-40250 214.81393432617188 52.86661529541016 7.30 8.42 0.61 27.99 0.55 27.73 0.67 27.91 0.47 27.56 0.37 27.51 0.36 27.43 0.35 27.74 0.39 F444W 0.50 2.13 1.11 0.66 0.93 0.25 173.7 30.0 1
EGS-40427 214.76147460937500 52.83221817016602 4.54 8.43 0.65 26.70 0.10 26.83 0.09 26.93 0.05 26.52 0.04 26.80 0.06 27.49 0.18 27.14 0.16 F356W 0.54 0.82 0.59 0.09 0.42 0.16 177.2 9.2 1
EGS-40490 214.80996704101562 52.86790466308594 5.04 9.74 0.08 27.46 0.14 27.22 0.10 27.16 0.09 26.93 0.10 26.98 0.18 27.03 0.26 27.26 0.30 F356W 2.13 2.12 0.41 0.18 0.81 0.13 47.9 12.5 1
EGS-40619 214.82136535644531 52.87826538085938 5.48 8.62 0.56 27.14 0.18 26.99 0.15 26.68 0.10 26.71 0.06 26.49 0.05 26.51 0.11 26.68 0.12 F356W 0.98 0.92 0.64 0.26 0.55 0.15 161.0 13.3 1
EGS-40843 214.77189636230469 52.85231399536133 4.07 9.12 0.16 26.00 0.17 26.07 0.12 25.59 0.08 25.71 0.07 25.72 0.05 25.75 0.06 25.67 0.06 F277W 1.19 1.83 1.66 0.19 0.52 0.15 3.3 8.7 1
EGS-40887 214.81893920898438 52.88713836669922 5.67 8.83 0.33 27.05 0.15 27.10 0.13 27.13 0.11 27.19 0.08 26.76 0.06 27.31 0.13 27.09 0.13 F356W 1.10 0.97 0.51 0.26 0.52 0.15 139.0 13.6 1
EGS-40938 214.79788208007812 52.86746978759766 4.87 9.99 0.13 26.73 0.25 26.88 0.22 27.04 0.13 27.10 0.07 26.42 0.05 27.20 0.21 26.74 0.13 F356W 0.41 1.47 0.68 0.05 0.41 0.15 22.0 10.7 1
EGS-41153 214.76637268066406 52.84548187255859 4.15 8.65 0.16 26.75 0.16 26.78 0.10 26.93 0.11 27.13 0.13 27.56 0.18 27.95 0.20 27.82 0.26 F277W 0.36 2.54 0.77 0.16 0.45 0.13 172.6 12.4 1
EGS-41199 214.81939697265625 52.87926483154297 4.10 8.30 0.47 27.06 0.17 27.01 0.14 26.98 0.13 26.65 0.10 26.75 0.12 27.07 0.17 27.08 0.18 F277W 1.13 0.94 0.43 0.09 0.81 0.10 38.2 8.0 1
EGS-41206 214.81642150878906 52.87974166870117 5.56 8.01 0.13 30.15 3.19 29.42 2.49 30.08 2.61 29.72 1.96 29.58 1.33 29.44 1.88 29.83 2.04 F356W 1.39 8.72 0.15 1.69 0.14 0.88 84.0 31.6 1
EGS-41211 214.80270385742188 52.86630630493164 4.15 9.01 0.34 27.11 0.26 26.88 0.24 26.69 0.16 26.42 0.07 26.49 0.11 26.79 0.21 26.73 0.25 F277W 1.55 0.38 0.52 0.08 0.90 0.03 179.5 82.0 1
EGS-41217 214.75080871582031 52.82838439941406 4.08 8.95 0.35 26.16 0.09 26.14 0.12 26.46 0.14 27.11 0.14 27.42 0.07 27.99 0.09 27.70 0.12 F277W 0.29 2.79 0.18 0.09 0.20 0.22 159.6 13.2 1
EGS-41401 214.80448913574219 52.86712646484375 4.74 9.15 0.21 25.95 0.12 25.99 0.10 25.96 0.06 25.58 0.05 25.59 0.04 25.63 0.06 25.75 0.07 F356W 0.57 0.60 2.41 0.91 0.20 0.11 79.3 12.1 1
EGS-41427 214.76252746582031 52.83826828002930 4.60 8.91 0.39 26.55 0.07 26.65 0.06 26.47 0.04 25.87 0.04 26.15 0.04 25.79 0.06 26.02 0.09 F356W 1.00 0.61 1.39 0.92 0.37 0.09 178.0 11.8 1
EGS-10990 214.89823913574219 52.83947372436523 4.44 9.33 0.24 26.06 0.10 25.94 0.08 25.79 0.05 25.45 0.02 25.45 0.02 25.65 0.04 25.65 0.06 F356W 1.04 0.61 0.90 0.94 0.31 0.09 132.4 10.6 1
EGS-11067 214.86402893066406 52.81536865234375 4.73 9.42 0.36 25.25 0.03 25.13 0.02 24.76 0.02 24.44 0.01 24.47 0.01 24.62 0.03 24.58 0.03 F356W 1.61 1.00 1.75 0.13 0.51 0.15 17.6 7.8 1
EGS-11289 214.90853881835938 52.84830474853516 4.38 9.02 0.32 26.07 0.13 25.73 0.07 25.73 0.06 25.75 0.07 25.87 0.06 26.11 0.10 26.21 0.16 F277W 1.24 0.78 1.64 0.15 0.60 0.15 178.1 8.1 1
EGS-11521 214.90789794921875 52.84876632690430 4.05 9.52 0.19 25.21 0.04 25.02 0.02 25.00 0.02 24.96 0.03 25.11 0.03 25.41 0.04 25.45 0.04 F277W 1.07 2.41 1.89 0.06 0.26 0.10 53.0 9.9 1
EGS-11587 214.91365051269531 52.85368347167969 4.54 10.24 0.09 30.19 2.67 29.85 2.08 30.82 3.68 28.59 1.30 28.76 0.90 27.94 0.89 27.67 0.92 F356W 1.85 2.17 1.90 2.85 0.06 0.23 20.6 13.1 1
EGS-11682 214.85322570800781 52.81080627441406 4.50 8.78 0.40 26.69 0.10 26.55 0.08 26.50 0.07 26.47 0.07 26.52 0.10 26.58 0.16 26.80 0.18 F356W 1.72 0.76 0.62 0.13 0.69 0.07 111.1 7.6 1
EGS-11800 214.85078430175781 52.80961990356445 4.24 9.82 0.17 26.73 0.15 26.28 0.11 26.23 0.07 26.30 0.06 26.60 0.08 26.99 0.19 27.28 0.25 F277W 1.04 0.70 1.29 0.19 0.74 0.11 99.9 7.4 1
EGS-11976 214.83312988281250 52.79795837402344 5.75 9.63 0.52 25.25 0.16 25.12 0.15 25.01 0.14 24.85 0.10 24.72 0.08 24.56 0.10 24.50 0.12 F356W 4.00 1.86 1.59 0.49 0.42 0.15 12.7 13.2 1
EGS-12198 214.83264160156250 52.79874038696289 4.96 8.20 0.62 26.53 0.16 26.58 0.13 26.57 0.08 26.48 0.07 26.51 0.07 26.52 0.11 26.63 0.15 F356W 1.01 1.27 0.74 0.07 0.59 0.15 110.9 10.2 1
EGS-12608 214.85081481933594 52.81391525268555 4.40 9.80 0.26 29.87 2.30 30.66 1.67 30.02 1.45 29.46 0.85 29.28 0.79 28.19 1.10 28.35 1.08 F356W 1.46 2.28 1.12 2.53 0.11 0.26 48.4 15.4 1
EGS-12640 214.82882690429688 52.79867935180664 4.23 8.98 0.12 25.74 0.18 25.84 0.15 25.87 0.08 25.53 0.06 25.87 0.06 26.12 0.06 26.09 0.05 F277W 3.01 2.46 1.04 0.13 0.39 0.12 100.4 11.6 1
EGS-12699 214.90686035156250 52.85447311401367 4.38 9.39 0.44 26.03 0.07 25.77 0.06 25.70 0.04 25.71 0.04 26.00 0.04 26.28 0.06 26.31 0.08 F277W 1.47 0.19 0.56 0.08 0.78 0.08 108.1 11.7 1
EGS-12831 214.90902709960938 52.85655212402344 4.40 9.58 0.23 25.21 0.05 25.12 0.03 25.03 0.02 24.65 0.02 24.62 0.02 24.76 0.03 24.78 0.03 F356W 1.81 0.80 0.75 0.08 0.44 0.15 176.6 7.8 1
EGS-13297 214.85514831542969 52.82074737548828 5.87 8.66 0.40 26.18 0.05 26.23 0.05 26.38 0.04 26.23 0.02 25.75 0.02 26.38 0.04 26.08 0.04 F444W 0.27 1.22 0.78 0.05 0.88 0.13 174.2 12.1 1
EGS-13512 214.85151672363281 52.81942367553711 4.42 9.52 0.19 26.19 0.12 26.04 0.10 25.73 0.07 25.21 0.04 25.23 0.04 25.32 0.08 25.17 0.09 F356W 2.02 0.63 1.38 0.94 0.26 0.09 85.8 8.9 1
EGS-13854 214.86950683593750 52.83409500122070 4.09 9.39 0.37 26.13 0.07 25.81 0.05 25.34 0.03 24.96 0.02 24.73 0.01 24.92 0.03 24.79 0.03 F277W 1.66 2.41 0.90 0.08 0.38 0.09 87.6 10.2 1
EGS-14248 214.83088684082031 52.80852127075195 5.27 10.10 0.07 24.72 0.11 24.56 0.09 24.76 0.08 25.44 0.07 25.41 0.07 25.54 0.12 25.60 0.16 F356W 8.45 2.23 0.33 0.09 0.39 0.16 23.8 13.7 2
EGS-14274 214.81744384765625 52.79928970336914 5.07 9.06 0.14 26.46 0.35 26.33 0.22 26.18 0.16 25.73 0.15 25.79 0.13 25.79 0.12 25.84 0.16 F356W 4.44 1.31 1.36 0.43 0.23 0.08 165.8 10.0 1
EGS-14702 214.87719726562500 52.84360122680664 4.23 9.71 0.16 24.76 0.03 24.41 0.02 23.97 0.01 23.75 0.01 23.60 0.01 23.80 0.01 23.69 0.01 F277W 0.94 1.95 1.89 0.06 0.28 0.08 57.3 8.5 1
EGS-14748 214.82751464843750 52.80891418457031 4.37 9.55 0.29 25.86 0.05 25.88 0.04 25.83 0.04 25.36 0.06 25.73 0.09 26.30 0.15 26.11 0.18 F277W 3.75 1.52 0.20 0.08 0.77 0.05 147.2 4.6 1
EGS-14832 214.88882446289062 52.85311889648438 5.08 9.10 0.70 25.73 0.12 25.62 0.08 25.63 0.05 25.18 0.03 25.28 0.04 25.34 0.06 25.47 0.08 F356W 1.03 0.09 1.68 0.07 0.64 0.07 51.0 4.9 1
EGS-16311 214.88864135742188 52.86056518554688 4.47 8.17 0.70 26.19 0.21 26.09 0.16 26.03 0.11 25.38 0.05 25.80 0.05 26.35 0.09 26.42 0.10 F356W 2.17 0.68 1.07 0.93 0.17 0.09 15.7 11.0 1
EGS-16488 214.86781311035156 52.84622955322266 5.56 9.20 0.31 23.79 0.04 23.79 0.05 23.92 0.08 24.29 0.11 24.41 0.13 24.45 0.06 24.61 0.06 F356W 0.31 2.42 0.18 0.05 0.13 0.11 17.9 11.7 2
EGS-16728 214.87849426269531 52.85556793212891 4.24 8.79 0.26 26.25 0.08 26.27 0.07 25.91 0.04 25.56 0.02 25.58 0.02 25.74 0.03 25.67 0.03 F277W 0.68 2.43 2.20 0.14 0.28 0.12 89.8 11.4 1
EGS-17290 214.80996704101562 52.80975723266602 5.31 11.28 0.12 26.45 0.14 25.17 0.05 24.43 0.02 23.58 0.01 23.11 0.01 22.66 0.01 22.44 0.01 F356W 0.72 0.73 1.66 0.06 0.47 0.14 175.2 14.0 2
EGS-17656 214.80122375488281 52.80551528930664 4.19 8.96 0.03 26.08 0.14 26.00 0.10 25.41 0.06 25.43 0.04 25.44 0.04 25.48 0.05 25.40 0.07 F277W 1.49 1.83 1.71 0.12 0.52 0.15 153.7 8.4 1
EGS-18356 214.80622863769531 52.81271743774414 6.61 8.72 0.68 26.34 0.15 26.24 0.13 26.41 0.10 26.47 0.08 25.70 0.04 25.64 0.06 26.69 0.09 F444W 0.20 2.66 0.31 0.17 0.41 0.16 148.3 13.3 1
EGS-18384 214.86441040039062 52.85365676879883 6.08 9.78 0.14 25.33 0.08 25.27 0.06 25.28 0.04 25.13 0.02 24.63 0.01 25.16 0.03 24.72 0.04 F444W 1.43 1.87 1.22 0.93 0.44 0.15 52.0 13.4 1
EGS-18581 214.86633300781250 52.85627746582031 4.11 9.67 0.08 25.07 0.03 24.88 0.02 24.55 0.01 24.25 0.01 24.26 0.01 24.18 0.01 24.10 0.02 F277W 0.89 1.83 1.34 0.05 0.40 0.15 143.7 8.3 1
EGS-18709 214.85882568359375 52.85147094726562 4.47 9.34 0.40 25.31 0.04 25.22 0.03 24.81 0.02 24.49 0.01 24.41 0.01 24.51 0.01 24.45 0.01 F356W 0.26 0.61 2.21 0.93 0.30 0.08 58.9 8.5 1
EGS-19098 214.81497192382812 52.82232666015625 4.54 9.56 0.43 25.70 0.27 25.80 0.25 25.50 0.18 25.11 0.15 25.23 0.12 25.44 0.16 25.37 0.23 F356W 2.54 0.69 1.82 0.46 0.47 0.13 159.3 7.6 1
EGS-19448 214.82345581054688 52.83028030395508 4.80 8.93 0.17 25.88 0.06 25.96 0.05 26.04 0.05 25.31 0.05 25.82 0.04 24.58 0.02 25.02 0.02 F356W 4.85 1.40 0.04 0.08 0.27 0.08 157.1 13.3 2
EGS-19470 214.83061218261719 52.83530044555664 6.30 8.99 0.42 24.42 0.05 24.51 0.04 24.59 0.03 25.17 0.03 25.03 0.04 25.01 0.05 25.21 0.07 F444W 0.94 2.93 0.14 0.24 0.16 0.17 28.8 15.1 2
EGS-19473 214.80490112304688 52.81713867187500 4.54 8.99 0.26 26.30 0.15 26.40 0.11 26.36 0.09 25.86 0.06 26.19 0.09 25.86 0.15 26.30 0.18 F356W 3.63 1.45 0.51 0.17 0.54 0.15 153.8 8.6 1
EGS-19696 214.85588073730469 52.85467529296875 4.81 10.75 0.12 27.32 0.39 26.45 0.21 25.28 0.09 24.38 0.03 24.06 0.02 23.79 0.02 23.62 0.02 F356W 1.87 0.08 1.19 0.12 0.73 0.07 57.3 5.2 2
EGS-19704 214.86479187011719 52.86130142211914 6.75 8.91 1.67 30.36 2.15 29.67 2.14 30.70 1.98 29.93 1.57 29.65 1.66 29.10 1.74 29.09 2.20 F444W 1.91 4.51 0.57 2.58 0.18 0.77 133.0 42.0 1
EGS-20001 214.81703186035156 52.82868957519531 4.57 8.71 0.13 26.58 0.09 26.62 0.10 26.61 0.11 26.30 0.09 26.55 0.09 26.81 0.14 26.94 0.20 F356W 3.67 1.80 0.36 0.93 0.33 0.10 121.2 12.0 1
EGS-20126 214.85102844238281 52.85330963134766 4.40 9.40 0.29 25.82 0.06 25.67 0.05 25.22 0.03 24.76 0.03 24.56 0.02 24.85 0.05 24.80 0.06 F356W 1.26 0.52 2.27 0.94 0.35 0.09 80.8 6.9 1
EGS-20341 214.85983276367188 52.86065292358398 6.36 11.31 0.09 26.08 0.17 24.82 0.06 24.08 0.03 23.25 0.01 22.81 0.01 22.46 0.01 22.30 0.01 F444W 1.19 0.47 1.61 0.19 0.79 0.19 96.6 17.6 1
EGS-20366 214.82489013671875 52.83604431152344 5.42 9.00 0.08 25.95 0.16 25.96 0.12 26.11 0.08 25.74 0.04 25.88 0.04 25.65 0.06 25.83 0.07 F356W 1.16 2.12 1.35 0.10 0.48 0.13 159.9 12.8 1
EGS-20616 214.85906982421875 52.86148834228516 6.03 8.71 0.50 26.87 0.08 26.75 0.07 26.72 0.06 26.46 0.04 25.92 0.02 26.39 0.07 26.20 0.07 F444W 0.97 1.22 0.90 0.31 0.42 0.12 175.9 22.5 1
EGS-35019 214.83561706542969 52.79185485839844 7.50 7.79 0.59 30.47 2.45 30.97 2.06 30.99 1.22 31.30 1.28 29.76 1.17 28.95 1.41 31.41 2.37 F444W 1.75 42.40 0.25 2.34 0.20 3.06 115.1 134.7 1
EGS-35055 214.84530639648438 52.79939651489258 4.41 8.84 0.32 27.01 0.11 26.90 0.07 26.82 0.06 26.96 0.06 27.15 0.08 27.50 0.14 27.58 0.13 F356W 0.87 0.92 0.33 0.10 0.82 0.09 132.4 9.5 1
EGS-35114 214.91020202636719 52.84679794311523 4.55 8.97 0.32 26.65 0.16 26.67 0.13 27.04 0.10 26.73 0.09 26.95 0.08 27.27 0.14 27.31 0.16 F356W 0.42 0.20 0.75 0.10 0.70 0.07 145.9 6.4 1
EGS-35343 214.88456726074219 52.83265304565430 4.08 7.91 0.52 26.69 0.15 26.54 0.13 26.56 0.05 26.66 0.06 26.95 0.05 27.29 0.16 27.38 0.20 F277W 0.73 1.83 0.84 0.09 0.41 0.16 121.4 8.7 1
EGS-35490 214.91426086425781 52.85616302490234 4.37 8.92 0.64 31.31 1.76 30.08 1.38 29.97 1.00 29.34 1.56 29.16 0.72 32.45 5.18 28.77 0.89 F277W 1.92 5.08 0.38 1.87 0.28 0.38 106.3 32.4 1
EGS-35513 214.88090515136719 52.83291244506836 5.74 8.59 0.67 26.24 0.09 26.26 0.09 26.42 0.09 26.33 0.03 25.71 0.02 26.42 0.05 26.11 0.05 F356W 0.20 0.74 0.69 0.06 0.47 0.14 107.1 11.5 1
EGS-35545 214.89807128906250 52.84574127197266 4.69 8.11 0.53 26.20 0.12 26.24 0.08 26.36 0.06 25.51 0.05 25.92 0.08 26.59 0.13 26.70 0.18 F356W 5.63 1.73 0.16 0.10 0.69 0.10 25.4 11.0 1
EGS-35552 214.86004638671875 52.81890487670898 4.54 9.18 0.41 26.72 0.08 26.66 0.07 26.24 0.05 25.91 0.05 25.99 0.05 26.11 0.07 26.13 0.09 F356W 1.28 1.00 0.83 0.09 0.52 0.16 173.2 8.5 1
EGS-35695 214.85470581054688 52.81742095947266 6.53 8.54 0.56 26.37 0.13 26.32 0.09 26.15 0.08 26.18 0.08 26.56 0.10 26.98 0.18 26.87 0.21 F444W 1.32 1.00 0.71 0.34 0.86 0.24 42.4 15.0 1
EGS-35718 214.82530212402344 52.79690933227539 5.52 8.15 0.68 26.40 0.43 26.47 0.40 26.58 0.31 26.20 0.26 26.23 0.21 26.30 0.25 26.20 0.35 F356W 3.35 1.71 0.93 0.63 0.49 0.16 153.7 12.3 1
EGS-35828 214.90400695800781 52.85501861572266 4.04 9.38 0.38 26.84 0.15 26.58 0.11 26.53 0.07 26.49 0.05 26.38 0.05 26.37 0.09 26.30 0.09 F277W 1.04 1.84 0.58 0.08 0.52 0.16 140.3 8.7 1
EGS-35845 214.82888793945312 52.80184555053711 4.34 8.91 0.33 26.60 0.09 26.59 0.07 26.47 0.05 26.26 0.03 26.33 0.03 26.46 0.06 26.41 0.08 F277W 1.23 0.88 0.43 0.09 0.53 0.15 149.6 8.5 1
EGS-35881 214.82472229003906 52.79943084716797 5.86 7.61 0.65 26.58 0.17 26.60 0.13 26.95 0.15 27.67 0.18 27.74 0.16 28.37 0.43 30.05 0.50 F444W 3.39 4.56 0.49 0.36 0.13 0.19 177.8 15.4 1
EGS-35911 214.82783508300781 52.80201339721680 9.60 7.77 0.61 27.91 0.24 26.87 0.15 27.51 0.13 28.37 0.17 27.95 0.14 28.02 0.24 27.79 0.19 F444W 1.35 2.69 0.50 0.21 0.69 0.29 174.2 22.1 1
EGS-36022 214.90763854980469 52.86077499389648 4.31 9.15 0.25 26.50 0.11 26.34 0.07 26.37 0.08 26.38 0.08 26.58 0.12 26.59 0.18 26.84 0.18 F277W 1.24 1.01 0.55 0.11 0.48 0.15 53.4 8.2 1
EGS-36060 214.87648010253906 52.83940887451172 6.41 8.71 0.39 27.03 0.16 27.15 0.13 27.42 0.12 27.68 0.15 27.39 0.12 28.01 0.31 28.26 0.26 F444W 2.12 4.63 0.07 0.30 0.15 0.12 50.0 15.2 1
EGS-36301 214.84826660156250 52.82310104370117 5.72 8.65 0.30 26.88 0.16 27.05 0.13 27.05 0.12 26.69 0.09 26.55 0.07 26.89 0.11 26.77 0.16 F356W 0.69 0.90 1.06 0.26 0.54 0.15 171.6 13.3 1
EGS-36349 214.89509582519531 52.85714340209961 4.26 8.85 0.28 26.89 0.21 26.76 0.17 27.12 0.21 27.83 0.19 27.95 0.17 28.83 0.34 28.75 0.52 F277W 4.62 2.98 0.14 0.96 0.04 0.14 135.8 17.4 1
EGS-36379 214.87464904785156 52.84299850463867 4.33 9.00 0.25 26.42 0.14 26.49 0.10 26.51 0.07 26.29 0.03 26.71 0.03 27.10 0.07 27.11 0.11 F277W 0.69 0.65 1.22 0.94 0.26 0.10 93.9 11.0 1
EGS-36403 214.83688354492188 52.81675338745117 4.27 8.71 0.98 28.21 0.86 27.65 0.63 28.18 0.65 28.48 0.65 28.38 0.59 28.80 1.83 28.77 1.55 F277W 0.21 2.10 1.20 1.71 0.29 0.14 167.5 13.3 1
EGS-36417 214.88986206054688 52.85447311401367 6.18 8.35 0.66 27.13 0.20 26.93 0.12 26.77 0.10 26.68 0.07 26.75 0.09 26.96 0.13 27.14 0.16 F444W 0.24 1.31 0.69 0.95 0.58 0.15 143.3 11.8 1
EGS-36420 214.88810729980469 52.85327529907227 4.76 9.40 0.19 25.91 0.07 25.89 0.06 25.87 0.06 25.39 0.03 25.43 0.03 25.47 0.05 25.59 0.04 F356W 0.31 1.06 2.94 0.19 0.27 0.10 36.9 14.6 1
EGS-36445 214.89248657226562 52.85688781738281 5.06 9.62 0.11 26.95 0.15 26.85 0.13 26.76 0.10 26.80 0.09 25.50 0.05 25.55 0.05 25.55 0.05 F356W 2.33 1.79 0.17 0.05 0.40 0.16 1.1 78.8 1
EGS-36476 214.81532287597656 52.80244445800781 4.67 7.44 0.66 26.83 0.26 26.84 0.20 27.01 0.13 27.01 0.06 27.09 0.06 26.82 0.10 26.95 0.14 F356W 0.21 1.60 0.85 0.08 0.47 0.17 130.4 11.2 1
EGS-36500 214.84170532226562 52.82177352905273 4.11 8.54 0.30 26.07 0.08 26.15 0.07 25.89 0.06 25.67 0.04 25.80 0.04 25.91 0.04 25.72 0.06 F277W 2.70 2.44 0.90 0.15 0.30 0.10 23.4 11.2 1
EGS-36909 214.87271118164062 52.85144042968750 4.15 8.19 0.40 26.86 0.23 26.83 0.18 26.82 0.10 26.22 0.03 26.40 0.06 26.73 0.16 26.78 0.16 F277W 0.20 1.82 0.92 0.06 0.54 0.15 48.6 8.8 1
EGS-36915 214.82215881347656 52.81579208374023 4.67 8.58 0.23 32.10 3.74 31.00 2.98 31.60 1.88 29.93 1.90 29.74 1.79 28.67 2.53 28.21 1.12 F356W 1.44 3.68 0.37 2.83 0.14 0.39 16.3 64.7 1
EGS-37049 214.82583618164062 52.82036590576172 4.62 9.24 0.15 26.69 0.18 26.95 0.12 27.11 0.10 26.65 0.08 27.14 0.09 26.84 0.13 26.96 0.17 F356W 0.73 0.67 1.05 0.92 0.29 0.10 42.4 10.9 1
EGS-37084 214.83357238769531 52.82650756835938 4.19 9.57 0.14 27.05 0.21 26.61 0.22 26.29 0.23 25.76 0.13 25.39 0.13 25.19 0.19 25.00 0.20 F277W 4.02 1.91 3.34 0.79 0.46 0.16 149.0 13.3 1
EGS-37221 214.87820434570312 52.86092758178711 5.44 9.56 0.47 26.34 0.05 26.08 0.04 25.71 0.03 24.86 0.02 24.62 0.01 24.33 0.02 24.37 0.02 F356W 1.10 0.60 1.34 0.05 0.53 0.13 171.6 12.9 1
EGS-37238 214.80564880371094 52.80950546264648 5.12 8.26 0.57 26.40 0.16 26.48 0.15 26.53 0.10 25.67 0.06 25.89 0.05 25.19 0.04 25.75 0.06 F356W 6.36 2.11 0.10 0.07 0.38 0.16 121.4 10.3 1
EGS-37328 214.79986572265625 52.80669784545898 4.35 8.81 0.17 26.93 0.19 26.79 0.16 26.35 0.10 26.29 0.05 26.15 0.05 26.26 0.09 26.17 0.11 F277W 1.34 0.66 0.66 0.94 0.35 0.09 129.1 11.1 1
EGS-37424 214.87370300292969 52.86092376708984 4.40 8.82 0.18 26.87 0.08 27.06 0.07 26.75 0.06 26.28 0.04 26.42 0.06 26.57 0.11 26.74 0.09 F356W 0.69 0.70 1.58 0.94 0.29 0.09 50.7 11.0 1
EGS-37605 214.85917663574219 52.85358428955078 4.27 8.60 0.39 27.25 0.43 27.43 0.33 27.40 0.23 27.16 0.27 27.13 0.21 26.14 0.23 26.86 0.31 F277W 0.77 1.77 0.85 0.33 0.55 0.17 46.6 11.5 1
EGS-37865 214.88146972656250 52.87380218505859 6.55 8.52 0.59 27.02 0.60 26.15 0.40 25.49 0.20 25.10 0.10 24.87 0.08 24.81 0.10 24.92 0.12 F444W 2.37 0.56 2.29 0.45 0.97 0.16 41.6 21.5 1
EGS-37876 214.81701660156250 52.82836151123047 4.66 8.56 0.42 26.66 0.14 26.90 0.12 26.81 0.06 26.40 0.04 26.80 0.04 27.22 0.11 27.40 0.17 F356W 0.71 0.83 0.45 0.09 0.56 0.16 88.0 9.2 1
EGS-37943 214.80480957031250 52.82074356079102 4.20 8.11 0.36 26.67 0.11 26.57 0.09 26.67 0.08 26.97 0.08 27.46 0.14 27.54 0.21 27.79 0.26 F277W 0.68 1.85 0.61 0.08 0.53 0.16 120.9 8.9 1
EGS-38038 214.86921691894531 52.86827850341797 4.13 9.54 0.20 26.23 0.23 26.30 0.22 26.09 0.20 26.41 0.21 27.29 0.28 27.50 0.68 27.99 0.91 F277W 1.04 2.45 6.51 1.25 0.28 0.15 122.2 12.1 1
EGS-38062 214.87309265136719 52.87138748168945 5.42 8.42 0.85 26.20 0.15 26.34 0.13 26.48 0.11 26.37 0.09 26.00 0.07 25.78 0.09 26.13 0.11 F356W 1.99 1.83 0.48 0.37 0.75 0.15 67.6 11.7 1
EGS-38164 214.82110595703125 52.83596038818359 4.39 8.23 0.43 26.60 0.08 26.83 0.09 26.95 0.11 26.92 0.11 26.88 0.09 26.94 0.14 26.87 0.17 F356W 6.37 2.89 0.17 0.94 0.37 0.10 146.5 11.2 1
EGS-38181 214.82275390625000 52.83736801147461 4.88 7.99 0.63 26.90 0.11 26.85 0.10 27.01 0.07 26.45 0.04 26.90 0.04 26.46 0.08 26.76 0.08 F356W 0.55 1.11 0.83 0.06 0.43 0.15 20.6 10.1 1
